Picking a CHERI Allocator: Security and Performance Considerations

Several open-source memory allocators have been ported to CHERI, a hardware capability platform. In this paper we examine the security and performance of these allocators when run under CheriBSD on Arm's experimental Morello platform. We introduce a number of security attacks and show that all but one allocator are vulnerable to some of the attacks - including the default CheriBSD allocator. We then show that while some forms of allocator performance are meaningful, comparing the performance of hybrid and pure capability (i.e. 'running in non-CHERI vs. running in CHERI modes') allocators does not appear to be meaningful. Although we do not fully understand the reasons for this, it seems to be at least as much due to factors such as immature compiler toolchains as it is due to the effects of capabilities on hardware.

==> fig/jemalloc_snmalloc_bm_overall.json <==
{
"jemalloc" : 
{
  "hybrid": {
    "barnes": {
      "CPU_CYCLES": 11520735285.61233,
      "INST_RETIRED": 20598292269.80233,
      "L1D_CACHE": 8788616119.142344,
      "L1D_CACHE_REFILL": 82668357.20889758,
      "L1I_CACHE": 5992395751.238755,
      "L1I_CACHE_REFILL": 443608.5047352389,
      "L2D_CACHE": 173850647.7015442,
      "L2D_CACHE_REFILL": 9271027.280172713,
      "LL_CACHE_RD": 17921033.43296356,
      "MEM_ACCESS": 8788616464.941256,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        11532189325,
        11518865293,
        11524945676,
        11524508129,
        11518456522,
        11523138955,
        11515711842,
        11518691262,
        11518633470,
        11524707935,
        11520697505,
        11512599905,
        11527079319,
        11512445496,
        11519659521,
        11526492191,
        11496933788,
        11523204714,
        11517200266,
        11533446222,
        11518845475,
        11521229981,
        11522093213,
        11519296842,
        11515656419,
        11524643155,
        11524227663,
        11525805387,
        11521707541,
        11519000875
      ],
      "raw-INST_RETIRED": [
        20598293298,
        20598270194,
        20598101996,
        20598261226,
        20598121452,
        20598406926,
        20598217928,
        20598293200,
        20598257416,
        20598482586,
        20597959018,
        20598568226,
        20598464641,
        20598664415,
        20598528851,
        20598143193,
        20598473375,
        20598221753,
        20598423899,
        20598013683,
        20598519870,
        20598502261,
        20598346721,
        20597951782,
        20598144530,
        20598089829,
        20598348163,
        20597906628,
        20598322573,
        20598468489
      ],
      "raw-L1D_CACHE": [
        8789566810,
        8788729764,
        8787869696,
        8789695790,
        8788048203,
        8789721554,
        8787916854,
        8788438760,
        8787752650,
        8788710630,
        8788520766,
        8788749116,
        8790147654,
        8788794961,
        8788601015,
        8787965360,
        8787840285,
        8788445324,
        8789232676,
        8789058962,
        8788282665,
        8787995976,
        8789297219,
        8788505830,
        8787872544,
        8788484002,
        8789050904,
        8788215755,
        8788462592,
        8788509907
      ],
      "raw-L1D_CACHE_REFILL": [
        83746036,
        83110370,
        83410884,
        82419455,
        80481846,
        81525201,
        80263592,
        82143792,
        82101141,
        83322851,
        81502240,
        83212867,
        85820674,
        81115079,
        82213003,
        83820381,
        82298421,
        85163127,
        83753951,
        83819943,
        82744549,
        81568439,
        83122618,
        82516695,
        82003247,
        82939339,
        81457109,
        82265123,
        84409951,
        82057593
      ],
      "raw-L1I_CACHE": [
        5997637536,
        5995003159,
        5987905617,
        5999863027,
        5998362921,
        6008051849,
        5989000787,
        5987413947,
        5984035917,
        6009927299,
        5985943139,
        5993743955,
        5997894695,
        5999267314,
        5984035518,
        5985970137,
        5993354866,
        5979319898,
        5985427348,
        5985467326,
        5990095484,
        5996838335,
        5980046509,
        5999352380,
        5989167311,
        5985667700,
        5991066318,
        6006246376,
        5994475217,
        5991439574
      ],
      "raw-L1I_CACHE_REFILL": [
        471017,
        432198,
        434434,
        462214,
        461347,
        428743,
        431522,
        431846,
        396718,
        432218,
        448072,
        464023,
        445611,
        469489,
        453836,
        429905,
        444468,
        424807,
        480740,
        445626,
        461311,
        438163,
        444323,
        434756,
        430846,
        442339,
        455001,
        425168,
        447250,
        450133
      ],
      "raw-L2D_CACHE": [
        176266498,
        174905855,
        175213239,
        173346949,
        169535151,
        171530336,
        169045195,
        172742105,
        172488170,
        175049129,
        171545354,
        174947426,
        180140236,
        170743346,
        172896229,
        176132869,
        173059035,
        178814227,
        176129054,
        176103759,
        174181776,
        171521338,
        174807800,
        173610575,
        172483883,
        174473953,
        171379903,
        172949956,
        177285811,
        172725677
      ],
      "raw-L2D_CACHE_REFILL": [
        9288222,
        9317910,
        9233807,
        9230897,
        9252126,
        9254385,
        9276789,
        9294587,
        9191539,
        9244721,
        9272619,
        9234287,
        9284863,
        9270989,
        9286218,
        9282241,
        9317230,
        9278635,
        9312555,
        9249103,
        9294507,
        9273752,
        9272457,
        9327614,
        9257881,
        9335278,
        9255153,
        9228083,
        9245023,
        9269012
      ],
      "raw-LL_CACHE_RD": [
        17911790,
        18231319,
        17688649,
        17852093,
        17940928,
        17866107,
        18123512,
        17834550,
        17690947,
        17851135,
        18015686,
        17905005,
        17866517,
        17910002,
        17896550,
        17878433,
        17979576,
        17994346,
        18063830,
        17798526,
        17985404,
        17880949,
        17861801,
        18154984,
        17879443,
        18044884,
        17853774,
        17903642,
        17804502,
        17973978
      ],
      "raw-MEM_ACCESS": [
        8789567098,
        8788730136,
        8787870128,
        8789696229,
        8788048631,
        8789722042,
        8787917217,
        8788438999,
        8787753163,
        8788711116,
        8788521067,
        8788749575,
        8790147924,
        8788795299,
        8788601334,
        8787965667,
        8787840125,
        8788445589,
        8789232974,
        8789059323,
        8788283074,
        8787996404,
        8789297567,
        8788506060,
        8787872827,
        8788484087,
        8789051370,
        8788216221,
        8788462993,
        8788510359
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        58784,
        58772,
        58780,
        58788,
        58796,
        58792,
        58808,
        58788,
        58792,
        58792,
        58792,
        58796,
        58784,
        58796,
        58776,
        58780,
        58796,
        58792,
        58796,
        58800,
        58796,
        58796,
        58800,
        58792,
        58788,
        58792,
        58804,
        58788,
        58788,
        58780
      ],
      "raw-total-time": [
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0
      ],
      "rss-kb": 58790.8,
      "total-time": 4610.0
    },
    "binary_tree": {
      "CPU_CYCLES": 1974322657.1052885,
      "INST_RETIRED": 3277572240.2419977,
      "L1D_CACHE": 1205409940.6637204,
      "L1D_CACHE_REFILL": 4416722.780084053,
      "L1I_CACHE": 890940547.3949832,
      "L1I_CACHE_REFILL": 133963.82599389294,
      "L2D_CACHE": 11333445.82215018,
      "L2D_CACHE_REFILL": 228431.9624818489,
      "LL_CACHE_RD": 1644101.6934295609,
      "MEM_ACCESS": 1205410149.0313785,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        1973926875,
        1969808363,
        1975299182,
        1971218482,
        1979642513,
        1975310156,
        1974869259,
        1974524659,
        1974607100,
        1974440927,
        1976073809,
        1975749665,
        1975776610,
        1975415958,
        1975790208,
        1974302792,
        1973502369,
        1972898657,
        1972243700,
        1975617898,
        1971898748,
        1970838874,
        1971950537,
        1976365241,
        1973800132,
        1973926763,
        1977239943,
        1973644776,
        1976289575,
        1972737268
      ],
      "raw-INST_RETIRED": [
        3277202715,
        3277285556,
        3277014591,
        3277326106,
        3277299867,
        3277161256,
        3277336101,
        3277131821,
        3277189204,
        3277293243,
        3278840922,
        3277144155,
        3278835787,
        3277247369,
        3277189496,
        3277065387,
        3277261296,
        3277255152,
        3277361948,
        3277244254,
        3277114151,
        3277298590,
        3277398570,
        3281442334,
        3277220849,
        3280488568,
        3277139829,
        3277062275,
        3276963748,
        3277356693
      ],
      "raw-L1D_CACHE": [
        1205169673,
        1205411258,
        1205273000,
        1205401717,
        1205473836,
        1205170346,
        1205276265,
        1205064249,
        1205389732,
        1205345074,
        1205740748,
        1205228349,
        1205779250,
        1205227820,
        1205251635,
        1205208471,
        1205318387,
        1205205236,
        1205347308,
        1205560307,
        1205480142,
        1205101684,
        1205339394,
        1206429252,
        1205508217,
        1206218172,
        1205321519,
        1205233192,
        1205424470,
        1205400587
      ],
      "raw-L1D_CACHE_REFILL": [
        4463665,
        4379775,
        4407573,
        4399738,
        4422950,
        4513290,
        4384090,
        4532921,
        4403051,
        4415237,
        4381650,
        4378069,
        4434355,
        4399301,
        4442197,
        4402140,
        4393916,
        4367789,
        4374724,
        4421629,
        4477780,
        4429813,
        4383408,
        4432630,
        4372266,
        4420192,
        4450369,
        4442249,
        4402851,
        4377431
      ],
      "raw-L1I_CACHE": [
        892222018,
        888962053,
        888820640,
        893678074,
        892418276,
        890919830,
        890547115,
        890807055,
        894165361,
        889474206,
        890772663,
        889207626,
        891722782,
        894646943,
        888670679,
        888789550,
        888744727,
        889838088,
        888875240,
        890712630,
        890842080,
        890421690,
        890578389,
        893460105,
        895726062,
        892170145,
        889887206,
        890383842,
        888840224,
        891971683
      ],
      "raw-L1I_CACHE_REFILL": [
        143534,
        134684,
        129459,
        140071,
        140145,
        126359,
        141400,
        126701,
        125926,
        145678,
        125801,
        134651,
        124631,
        123789,
        122161,
        122987,
        135941,
        123369,
        136634,
        139935,
        141206,
        149326,
        130089,
        135721,
        137954,
        138064,
        123173,
        147680,
        126187,
        154303
      ],
      "raw-L2D_CACHE": [
        11444626,
        11302547,
        11269952,
        11275181,
        11421704,
        11558168,
        11378922,
        11545808,
        11299807,
        11335042,
        11279553,
        11252729,
        11302155,
        11280001,
        11397812,
        11266033,
        11266136,
        11211596,
        11227489,
        11401504,
        11454815,
        11324596,
        11253523,
        11306932,
        11265698,
        11302169,
        11413375,
        11388226,
        11269555,
        11317627
      ],
      "raw-L2D_CACHE_REFILL": [
        217017,
        221894,
        213859,
        274938,
        223887,
        207908,
        222368,
        226544,
        239905,
        274654,
        222770,
        217532,
        216785,
        215853,
        218943,
        209028,
        216090,
        205529,
        237742,
        246588,
        260166,
        215640,
        222592,
        209805,
        253394,
        238128,
        206141,
        258225,
        256129,
        227265
      ],
      "raw-LL_CACHE_RD": [
        1633663,
        1635974,
        1611970,
        1675189,
        1649274,
        1598819,
        1653753,
        1604089,
        1626473,
        1685696,
        1671796,
        1630616,
        1620148,
        1636484,
        1671995,
        1597735,
        1652094,
        1599153,
        1689062,
        1712069,
        1698232,
        1593866,
        1590304,
        1590978,
        1681541,
        1657780,
        1648390,
        1703937,
        1695630,
        1618745
      ],
      "raw-MEM_ACCESS": [
        1205169907,
        1205411478,
        1205273218,
        1205401900,
        1205473998,
        1205170663,
        1205276443,
        1205064397,
        1205389904,
        1205345272,
        1205740974,
        1205228564,
        1205779462,
        1205228039,
        1205251838,
        1205208709,
        1205318607,
        1205205468,
        1205347530,
        1205560461,
        1205480341,
        1205101904,
        1205339722,
        1206429470,
        1205508360,
        1206218360,
        1205321747,
        1205233309,
        1205424753,
        1205400743
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        6728,
        6716,
        6732,
        6728,
        6720,
        6728,
        6720,
        6720,
        6724,
        6724,
        6724,
        6724,
        6732,
        6728,
        6724,
        6724,
        6728,
        6728,
        6728,
        6728,
        6724,
        6720,
        6720,
        6724,
        6720,
        6724,
        6724,
        6720,
        6724,
        6720
      ],
      "raw-total-time": [
        790.0,
        790.0,
        780.0,
        790.0,
        790.0,
        790.0,
        780.0,
        780.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        780.0,
        780.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        780.0,
        790.0,
        780.0,
        790.0,
        790.0,
        790.0,
        790.0,
        780.0
      ],
      "rss-kb": 6724.266666666666,
      "total-time": 787.3333333333334
    },
    "cfrac": {
      "CPU_CYCLES": 21455738352.096603,
      "INST_RETIRED": 42520406708.124146,
      "L1D_CACHE": 13465425310.627306,
      "L1D_CACHE_REFILL": 13780875.333359249,
      "L1I_CACHE": 12017411952.076572,
      "L1I_CACHE_REFILL": 216577.18491042452,
      "L2D_CACHE": 37995175.38032492,
      "L2D_CACHE_REFILL": 125063.43816808483,
      "LL_CACHE_RD": 459019.3109486341,
      "MEM_ACCESS": 13465425164.291477,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        21446332174,
        21462444123,
        21460177533,
        21454200665,
        21474851970,
        21459633637,
        21481598279,
        21431271855,
        21461796498,
        21480505377,
        21433114581,
        21429201471,
        21461039276,
        21457189162,
        21457739780,
        21455700988,
        21447201484,
        21458322803,
        21430148201,
        21470252306,
        21459070147,
        21466515466,
        21438429883,
        21474266060,
        21457281012,
        21454727764,
        21422830725,
        21485183188,
        21464225716,
        21437080055
      ],
      "raw-INST_RETIRED": [
        42520510110,
        42520170504,
        42520559673,
        42520346488,
        42520664691,
        42520318096,
        42520544377,
        42520126490,
        42520367375,
        42520424961,
        42520300848,
        42520341624,
        42520416921,
        42520399921,
        42520454633,
        42520367381,
        42520417787,
        42520288067,
        42520227050,
        42520347807,
        42520392030,
        42520433898,
        42520587417,
        42520460289,
        42520603266,
        42520461773,
        42520431538,
        42520547883,
        42520292475,
        42520395876
      ],
      "raw-L1D_CACHE": [
        13464232537,
        13466157966,
        13465199523,
        13465880463,
        13464361455,
        13466621476,
        13464575730,
        13466543397,
        13464839849,
        13465518833,
        13466556199,
        13466164458,
        13463778284,
        13465534602,
        13465092924,
        13462905533,
        13465413798,
        13465964863,
        13464340446,
        13468740259,
        13464874510,
        13466084877,
        13464579756,
        13465476014,
        13465772581,
        13465155289,
        13465954777,
        13464587742,
        13466117875,
        13465734557
      ],
      "raw-L1D_CACHE_REFILL": [
        14497746,
        13644461,
        14358695,
        13572958,
        14393721,
        13511289,
        13541391,
        13531774,
        14369655,
        13530254,
        13539074,
        13548831,
        13588341,
        14503890,
        13552739,
        13538754,
        13537410,
        13633743,
        14348713,
        14412588,
        13625153,
        13504731,
        13625127,
        13538894,
        13549475,
        13514839,
        13502461,
        14366788,
        13537904,
        13657023
      ],
      "raw-L1I_CACHE": [
        12022489132,
        12011179854,
        12017235928,
        12020370167,
        12014319182,
        12016601474,
        12015844320,
        12010211038,
        12022569917,
        12015637158,
        12027366838,
        12018790729,
        12020124444,
        12015116217,
        12017093903,
        12020043107,
        12015923630,
        12017645276,
        12015218085,
        12025388541,
        12016358403,
        12016387158,
        12009478181,
        12011786566,
        12020318508,
        12016586926,
        12021171785,
        12013290520,
        12021585672,
        12016247322
      ],
      "raw-L1I_CACHE_REFILL": [
        245790,
        231878,
        186678,
        187053,
        250841,
        224263,
        274143,
        166898,
        223661,
        244766,
        182260,
        261023,
        171728,
        170491,
        257710,
        224026,
        251720,
        180597,
        235773,
        175255,
        235522,
        226247,
        229380,
        182508,
        218442,
        215598,
        216283,
        267094,
        215614,
        211175
      ],
      "raw-L2D_CACHE": [
        39467995,
        37813686,
        39137622,
        37476563,
        39294282,
        37505439,
        37654807,
        37379084,
        39116951,
        37551364,
        37412092,
        37579236,
        37581561,
        39296021,
        37621987,
        37454568,
        37585581,
        37595230,
        39180548,
        39139065,
        37766991,
        37468062,
        37687954,
        37404046,
        37516936,
        37460140,
        37445575,
        39240132,
        37535837,
        37705832
      ],
      "raw-L2D_CACHE_REFILL": [
        77777,
        106550,
        76961,
        130328,
        79418,
        156687,
        227010,
        173775,
        157258,
        170003,
        125494,
        171746,
        95453,
        128863,
        132552,
        155461,
        135306,
        154868,
        90074,
        156932,
        146118,
        192813,
        93172,
        165278,
        63649,
        90104,
        77716,
        191935,
        104355,
        119968
      ],
      "raw-LL_CACHE_RD": [
        192975,
        478061,
        168910,
        570419,
        158323,
        628671,
        1043302,
        1204516,
        714995,
        931571,
        623581,
        747495,
        361529,
        521076,
        642517,
        700441,
        566885,
        640644,
        200403,
        847418,
        379477,
        651812,
        238916,
        812535,
        132296,
        250641,
        186769,
        995611,
        270033,
        496210
      ],
      "raw-MEM_ACCESS": [
        13464232319,
        13466157935,
        13465199234,
        13465880513,
        13464361098,
        13466621400,
        13464575761,
        13466543510,
        13464839626,
        13465518631,
        13466556226,
        13466164070,
        13463778408,
        13465534077,
        13465093101,
        13462905279,
        13465413678,
        13465964737,
        13464340041,
        13468740071,
        13464874589,
        13466084594,
        13464579671,
        13465475778,
        13465772543,
        13465154940,
        13465954581,
        13464587166,
        13466117946,
        13465734660
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        3332,
        3332,
        3332,
        3336,
        3336,
        3336,
        3332,
        3328,
        3332,
        3332,
        3340,
        3332,
        3332,
        3332,
        3332,
        3332,
        3324,
        3328,
        3332,
        3332,
        3332,
        3328,
        3328,
        3332,
        3336,
        3328,
        3324,
        3328,
        3332,
        3332
      ],
      "raw-total-time": [
        8570.0,
        8580.0,
        8570.0,
        8580.0,
        8620.0,
        8580.0,
        8570.0,
        8590.0,
        8580.0,
        8590.0,
        8580.0,
        8590.0,
        8580.0,
        8580.0,
        8580.0,
        8580.0,
        8570.0,
        8590.0,
        8580.0,
        8580.0,
        8580.0,
        8580.0,
        8590.0,
        8580.0,
        8570.0,
        8580.0,
        8590.0,
        8580.0,
        8580.0,
        8570.0
      ],
      "rss-kb": 3331.4666666666667,
      "total-time": 8581.333333333334
    },
    "espresso": {
      "CPU_CYCLES": 19495369987.20775,
      "INST_RETIRED": 33753216014.413136,
      "L1D_CACHE": 11413010348.375069,
      "L1D_CACHE_REFILL": 45397158.51583802,
      "L1I_CACHE": 13164102047.978037,
      "L1I_CACHE_REFILL": 6168819.303912485,
      "L2D_CACHE": 169331236.65112337,
      "L2D_CACHE_REFILL": 342746.8697943554,
      "LL_CACHE_RD": 815101.5039021709,
      "MEM_ACCESS": 11413010239.219526,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        19494505342,
        19491586636,
        19489564125,
        19493333727,
        19478453302,
        19502403008,
        19504037071,
        19492765546,
        19488965628,
        19482646529,
        19493714289,
        19486033497,
        19486425622,
        19488135161,
        19528794074,
        19498380741,
        19489745713,
        19489643079,
        19523441461,
        19491181698,
        19472441958,
        19484025533,
        19530940775,
        19495865368,
        19497921270,
        19483518358,
        19499644989,
        19485363296,
        19489269384,
        19528511673
      ],
      "raw-INST_RETIRED": [
        33744305978,
        33739247185,
        33741911303,
        33734086530,
        33741833157,
        33743353021,
        33742996502,
        33742123998,
        33736871953,
        33740718841,
        33740613292,
        33739771169,
        33737428482,
        33739817301,
        33829331966,
        33745725430,
        33739938632,
        33755814232,
        33829166044,
        33740915524,
        33742998482,
        33738282218,
        33828565246,
        33743609269,
        33742302044,
        33741181609,
        33739758700,
        33746843567,
        33738719210,
        33828646789
      ],
      "raw-L1D_CACHE": [
        11409957460,
        11407737374,
        11409559431,
        11406882829,
        11408569247,
        11410570398,
        11411271227,
        11409286933,
        11407556184,
        11408653535,
        11408202490,
        11408818910,
        11406326354,
        11409656008,
        11436169523,
        11412049513,
        11409270594,
        11413143003,
        11438491539,
        11409032003,
        11409028242,
        11408589095,
        11436362126,
        11410579063,
        11408760510,
        11409837125,
        11410558444,
        11410879453,
        11407419174,
        11437212266
      ],
      "raw-L1D_CACHE_REFILL": [
        44349076,
        48273446,
        43986045,
        47391435,
        45221696,
        46387587,
        45451427,
        47968999,
        47551502,
        46533719,
        44282415,
        45647690,
        44318270,
        45660881,
        43862716,
        45124475,
        44397939,
        43737250,
        44132652,
        44842552,
        44107426,
        45625604,
        45718612,
        45609863,
        44900501,
        45499663,
        45503228,
        45591329,
        44690825,
        46008684
      ],
      "raw-L1I_CACHE": [
        13160875765,
        13156095873,
        13163453341,
        13157848891,
        13159013191,
        13163094691,
        13166712664,
        13158381382,
        13158335467,
        13159097806,
        13161053728,
        13158445507,
        13157174199,
        13161831070,
        13180687012,
        13167357153,
        13163941466,
        13162044093,
        13189804475,
        13160074839,
        13159131236,
        13161811935,
        13180767526,
        13165260056,
        13160094459,
        13161081452,
        13166229020,
        13160012161,
        13160525093,
        13182902618
      ],
      "raw-L1I_CACHE_REFILL": [
        6554390,
        5065763,
        6279875,
        6668628,
        6859929,
        5134306,
        7498279,
        5277163,
        6391490,
        5597642,
        6962111,
        5094769,
        6970371,
        5215671,
        5906676,
        6652068,
        6269455,
        5085437,
        7739750,
        7565229,
        5595593,
        5144171,
        6662486,
        6537898,
        6964906,
        6332619,
        7447124,
        5233256,
        6967536,
        5160756
      ],
      "raw-L2D_CACHE": [
        168326577,
        172460706,
        166882773,
        173381544,
        170477589,
        169541245,
        172077123,
        172024907,
        175378694,
        168751654,
        167564813,
        167936381,
        170141376,
        168508809,
        165043461,
        170303966,
        167248164,
        163187391,
        169587903,
        170923802,
        164562787,
        167415133,
        170986989,
        170756466,
        170198991,
        169789880,
        170773986,
        167399563,
        169515820,
        169364714
      ],
      "raw-L2D_CACHE_REFILL": [
        344967,
        316129,
        349479,
        363104,
        355721,
        248685,
        327320,
        352885,
        401487,
        365253,
        334176,
        363328,
        304916,
        318262,
        324263,
        370453,
        340579,
        406936,
        343851,
        376095,
        378982,
        319043,
        336249,
        329067,
        338792,
        329281,
        345181,
        320755,
        414150,
        311106
      ],
      "raw-LL_CACHE_RD": [
        827614,
        745964,
        822570,
        858675,
        871791,
        657828,
        772877,
        859246,
        900601,
        865415,
        780740,
        852359,
        767946,
        771656,
        782138,
        842826,
        830364,
        913193,
        807127,
        876040,
        862282,
        771223,
        802349,
        782326,
        798874,
        785900,
        823742,
        774600,
        949857,
        757076
      ],
      "raw-MEM_ACCESS": [
        11409957404,
        11407737164,
        11409559224,
        11406882669,
        11408569247,
        11410570757,
        11411271199,
        11409286821,
        11407555441,
        11408653340,
        11408202606,
        11408818781,
        11406326410,
        11409656105,
        11436169446,
        11412049482,
        11409270496,
        11413142957,
        11438491551,
        11409031723,
        11409027962,
        11408589034,
        11436361947,
        11410578943,
        11408760406,
        11409837031,
        11410558317,
        11410879267,
        11407418794,
        11437212255
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        4680,
        4616,
        4748,
        4704,
        4704,
        4708,
        4644,
        4672,
        4732,
        4684,
        4680,
        4920,
        4724,
        4720,
        4684,
        4620,
        4848,
        4716,
        4740,
        4720,
        4716,
        4724,
        4816,
        4740,
        4728,
        4732,
        4724,
        4712,
        4668,
        4668
      ],
      "raw-total-time": [
        7790.0,
        7790.0,
        7790.0,
        7810.0,
        7790.0,
        7810.0,
        7790.0,
        7790.0,
        7810.0,
        7790.0,
        7790.0,
        7790.0,
        7790.0,
        7800.0,
        7780.0,
        7790.0,
        7800.0,
        7800.0,
        7790.0,
        7810.0,
        7790.0,
        7790.0,
        7810.0,
        7800.0,
        7790.0,
        7790.0,
        7790.0,
        7790.0,
        7790.0,
        7790.0
      ],
      "rss-kb": 4716.4,
      "total-time": 7794.333333333333
    },
    "glibc_bench_simple": {
      "CPU_CYCLES": 25957154449.542606,
      "INST_RETIRED": 28102963361.497395,
      "L1D_CACHE": 10792748953.43777,
      "L1D_CACHE_REFILL": 12029449.634556528,
      "L1I_CACHE": 7335831739.159784,
      "L1I_CACHE_REFILL": 188273.8309320989,
      "L2D_CACHE": 25717557.36588047,
      "L2D_CACHE_REFILL": 58697.230643948584,
      "LL_CACHE_RD": 95837.9922444812,
      "MEM_ACCESS": 10792749132.482313,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        23622311890,
        25344941479,
        26552601414,
        24625520940,
        28873754236,
        25205356092,
        27031172758,
        29306187182,
        27059459924,
        27539163668,
        25426550339,
        23209886802,
        27089732706,
        29807189037,
        23182541152,
        26992646199,
        25544593173,
        27853442181,
        25017653471,
        23183608235,
        23171594906,
        24102099672,
        23183621629,
        24655553143,
        25672569359,
        29347183845,
        24976950482,
        27908848100,
        28332039269,
        27234294648
      ],
      "raw-INST_RETIRED": [
        25625621478,
        27397265683,
        28565535054,
        26641092400,
        30999853038,
        27238978182,
        28903540334,
        31958692403,
        29506645547,
        29659067404,
        27453301599,
        25110105813,
        29001206916,
        32364177827,
        25076412747,
        29526975904,
        27949986847,
        30083947039,
        27060033560,
        25075947329,
        25076119701,
        26085839084,
        25076423421,
        26658448306,
        28094292660,
        31859596919,
        26999154131,
        30151644196,
        30988923996,
        29472554353
      ],
      "raw-L1D_CACHE": [
        9831513962,
        10538385298,
        10932878470,
        10238590448,
        11945688634,
        10474045473,
        11154621206,
        12243982709,
        11304991499,
        11418070904,
        10561058394,
        9640282089,
        11191446760,
        12418761062,
        9627834270,
        11297480758,
        10694306401,
        11569038709,
        10401670185,
        9627717227,
        9627609206,
        10021530641,
        9627659362,
        10246185653,
        10746525418,
        12224985349,
        10380106299,
        11594624524,
        11860081472,
        11326107963
      ],
      "raw-L1D_CACHE_REFILL": [
        11171099,
        12381990,
        12123489,
        12455894,
        13804363,
        11910142,
        12234583,
        12897079,
        13182704,
        12631969,
        12464411,
        9423424,
        12406276,
        12488830,
        9610993,
        13555787,
        12524352,
        12633388,
        12183482,
        10837033,
        10602282,
        11393150,
        9385535,
        11789226,
        11850754,
        12700892,
        12508731,
        12678027,
        13030725,
        13749904
      ],
      "raw-L1I_CACHE": [
        6690031983,
        7155416736,
        7459035077,
        6953762303,
        8085000727,
        7110716045,
        7537719267,
        8342586958,
        7706907622,
        7740547921,
        7165037173,
        6556615833,
        7563771290,
        8446100862,
        6545695868,
        7715288684,
        7301492528,
        7850497086,
        7063608193,
        6546335835,
        6543343939,
        6807362986,
        6546040385,
        6959084482,
        7338702603,
        8316093591,
        7049452173,
        7865814310,
        8090786049,
        7692311514
      ],
      "raw-L1I_CACHE_REFILL": [
        184657,
        194304,
        156443,
        150119,
        166849,
        137283,
        202995,
        294953,
        270655,
        217470,
        146625,
        142219,
        257934,
        288204,
        128765,
        146348,
        144125,
        271698,
        187481,
        182451,
        170530,
        171301,
        169829,
        210432,
        256316,
        164288,
        149335,
        159855,
        236531,
        265299
      ],
      "raw-L2D_CACHE": [
        23829002,
        26492778,
        26259767,
        26451707,
        29386859,
        25453817,
        26156813,
        27600197,
        28292379,
        27105997,
        26293194,
        20187851,
        26609655,
        26949189,
        20512135,
        28924716,
        26851733,
        26980898,
        26089177,
        23121326,
        22480165,
        24440810,
        19891606,
        25314387,
        25378069,
        27218420,
        26740648,
        27072594,
        27886989,
        29315560
      ],
      "raw-L2D_CACHE_REFILL": [
        54752,
        56808,
        63312,
        67837,
        66967,
        53569,
        60998,
        68397,
        62197,
        66570,
        55490,
        58714,
        67915,
        64122,
        47815,
        59043,
        63847,
        58059,
        63736,
        39457,
        40881,
        55346,
        50321,
        55789,
        59416,
        69401,
        61702,
        60917,
        67063,
        56068
      ],
      "raw-LL_CACHE_RD": [
        88104,
        93412,
        102493,
        112012,
        106549,
        88949,
        98593,
        113465,
        100695,
        109317,
        92415,
        95658,
        109341,
        107505,
        77596,
        96856,
        105673,
        94596,
        103203,
        63747,
        67437,
        90073,
        81571,
        91315,
        96087,
        113875,
        100882,
        99921,
        108163,
        91377
      ],
      "raw-MEM_ACCESS": [
        9831513945,
        10538385704,
        10932879109,
        10238590428,
        11945687473,
        10474045771,
        11154621082,
        12243982532,
        11304992479,
        11418071101,
        10561058646,
        9640282159,
        11191446015,
        12418760920,
        9627834510,
        11297481101,
        10694306677,
        11569039115,
        10401670480,
        9627717728,
        9627609764,
        10021531074,
        9627659712,
        10246185971,
        10746525589,
        12224984802,
        10380107096,
        11594624906,
        11860081579,
        11326107811
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        2908,
        2916,
        2908,
        2904,
        2900,
        2916,
        2904,
        2896,
        2896,
        2904,
        2908,
        2900,
        2912,
        2908,
        2912,
        2904,
        2904,
        2900,
        2896,
        2912,
        2904,
        2908,
        2908,
        2908,
        2900,
        2908,
        2900,
        2904,
        2908,
        2912
      ],
      "raw-total-time": [
        12360.0,
        12360.0,
        12380.0,
        12370.0,
        12350.0,
        12520.0,
        12370.0,
        12360.0,
        12380.0,
        12360.0,
        12360.0,
        12350.0,
        12360.0,
        12360.0,
        12360.0,
        12360.0,
        12360.0,
        12360.0,
        12350.0,
        12360.0,
        12380.0,
        12360.0,
        12380.0,
        12360.0,
        12370.0,
        12360.0,
        12360.0,
        12370.0,
        12370.0,
        12360.0
      ],
      "rss-kb": 2905.6,
      "total-time": 12368.666666666666
    },
    "mstress": {
      "CPU_CYCLES": 231833855.7830639,
      "INST_RETIRED": 340439322.15611756,
      "L1D_CACHE": 87676923.94810422,
      "L1D_CACHE_REFILL": 2243969.365087712,
      "L1I_CACHE": 104188426.32003507,
      "L1I_CACHE_REFILL": 379240.1802550328,
      "L2D_CACHE": 9922689.63913657,
      "L2D_CACHE_REFILL": 914034.9002751999,
      "LL_CACHE_RD": 3642447.6477071363,
      "MEM_ACCESS": 87687660.3833319,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        252803713,
        176233597,
        235093208,
        270803561,
        156608199,
        278629868,
        225424368,
        243114961,
        217414732,
        296316645,
        321759535,
        306539358,
        225183718,
        242704573,
        316679424,
        169873734,
        243862963,
        154666214,
        226164525,
        191713482,
        213490256,
        226541987,
        224103871,
        247122029,
        332346778,
        179269735,
        219091187,
        255242756,
        288674653,
        168993213
      ],
      "raw-INST_RETIRED": [
        359422056,
        253259550,
        356438258,
        406896457,
        224306061,
        422501452,
        319205185,
        347474755,
        313268474,
        443581681,
        482824544,
        466484862,
        331536212,
        371740385,
        487634575,
        241423384,
        350567035,
        218631462,
        327203673,
        273661407,
        305708712,
        337162304,
        335722834,
        357753181,
        508266534,
        258457901,
        329735131,
        384814758,
        436505237,
        234754649
      ],
      "raw-L1D_CACHE": [
        93865670,
        68885905,
        93147766,
        104051900,
        56098700,
        103697719,
        84127765,
        90981885,
        82342330,
        111861655,
        121534998,
        114806085,
        84369488,
        93219568,
        121028122,
        62924580,
        90458024,
        55929178,
        87020602,
        74465457,
        81238581,
        85628399,
        83434159,
        92221526,
        127605341,
        67284560,
        82936470,
        101261675,
        110179631,
        64597901
      ],
      "raw-L1D_CACHE_REFILL": [
        2452970,
        1811004,
        2322314,
        2550784,
        1470891,
        2571873,
        2220890,
        2370354,
        2186366,
        2851752,
        3041843,
        2853628,
        2028637,
        2228120,
        3011619,
        1630154,
        2393030,
        1456096,
        2311130,
        2014262,
        2189855,
        2167908,
        2062830,
        2394958,
        3174995,
        1741662,
        2031880,
        2594602,
        2779404,
        1748507
      ],
      "raw-L1I_CACHE": [
        111067693,
        77627941,
        108253611,
        123405738,
        69044264,
        128577615,
        97590154,
        107073674,
        95988372,
        135053948,
        146389386,
        142301170,
        101646487,
        112785711,
        148528160,
        74303449,
        107825234,
        68213449,
        100667858,
        84225654,
        94151115,
        102697986,
        102265118,
        110232976,
        155164683,
        79145647,
        100575798,
        117383324,
        132185517,
        72003755
      ],
      "raw-L1I_CACHE_REFILL": [
        433222,
        348570,
        422069,
        433550,
        285553,
        346780,
        395570,
        432488,
        369839,
        451653,
        446649,
        426404,
        323225,
        345156,
        466000,
        292950,
        386557,
        266691,
        447999,
        422285,
        424253,
        349856,
        342844,
        400310,
        453281,
        307825,
        299474,
        409717,
        443541,
        340568
      ],
      "raw-L2D_CACHE": [
        10447713,
        7318447,
        10347078,
        11622708,
        6739987,
        12336580,
        9258809,
        10148541,
        9087651,
        13266087,
        13871411,
        14006667,
        9392355,
        10689716,
        14447832,
        6963064,
        10437593,
        6357063,
        9536320,
        7911173,
        8882002,
        9826735,
        9672975,
        10550626,
        15064999,
        7462201,
        9500424,
        11216232,
        12790100,
        6822976
      ],
      "raw-L2D_CACHE_REFILL": [
        975761,
        737880,
        905729,
        1006729,
        667278,
        1072492,
        930442,
        947246,
        892271,
        1120043,
        1243614,
        1118743,
        838340,
        913111,
        1174323,
        693591,
        982756,
        656966,
        969061,
        803751,
        889139,
        859465,
        876925,
        967153,
        1235525,
        756225,
        821012,
        978079,
        1111582,
        691073
      ],
      "raw-LL_CACHE_RD": [
        3774551,
        2676048,
        3743586,
        4375061,
        2480276,
        4733730,
        3451878,
        3650737,
        3344560,
        4750020,
        5287984,
        5039329,
        3474425,
        4025596,
        5221873,
        2605409,
        3754092,
        2360284,
        3421333,
        2798612,
        3169305,
        3580005,
        3732377,
        3799922,
        5482429,
        2809911,
        3518348,
        4071618,
        4782376,
        2445041
      ],
      "raw-MEM_ACCESS": [
        93875621,
        68895365,
        93157810,
        104062356,
        56108191,
        103709734,
        84137524,
        90992921,
        82352766,
        111871910,
        121546492,
        114817744,
        84380848,
        93230125,
        121039231,
        62934982,
        90467955,
        55939400,
        87031823,
        74474889,
        81249441,
        85639444,
        83445087,
        92232799,
        127617441,
        67294676,
        82946507,
        101271782,
        110191374,
        64607169
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        117736,
        120196,
        99308,
        103440,
        100496,
        86608,
        111844,
        91916,
        103368,
        95536,
        114076,
        115768,
        103900,
        107968,
        107084,
        107036,
        102964,
        92068,
        101976,
        91452,
        111264,
        117904,
        113176,
        103764,
        94292,
        120848,
        99156,
        108612,
        110076,
        88100
      ],
      "raw-total-time": [
        380.0,
        380.0,
        370.0,
        380.0,
        370.0,
        370.0,
        370.0,
        360.0,
        370.0,
        360.0,
        380.0,
        380.0,
        370.0,
        370.0,
        380.0,
        370.0,
        370.0,
        360.0,
        370.0,
        370.0,
        370.0,
        380.0,
        370.0,
        370.0,
        360.0,
        380.0,
        370.0,
        380.0,
        370.0,
        370.0
      ],
      "rss-kb": 104731.06666666667,
      "total-time": 371.6666666666667
    },
    "richards": {
      "CPU_CYCLES": 26820988714.25027,
      "INST_RETIRED": 46910916226.75583,
      "L1D_CACHE": 22937053726.587948,
      "L1D_CACHE_REFILL": 63390035.55768946,
      "L1I_CACHE": 15162039486.917425,
      "L1I_CACHE_REFILL": 980262.9969940969,
      "L2D_CACHE": 648885008.9137362,
      "L2D_CACHE_REFILL": 70439769.97293006,
      "LL_CACHE_RD": 357738778.960669,
      "MEM_ACCESS": 22937053427.17803,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        26877473675,
        26848002688,
        26871597565,
        26876930925,
        26654147487,
        26743339931,
        26823982500,
        26831615272,
        26735247893,
        26888553221,
        26820295726,
        26714757295,
        26725570841,
        27126731675,
        26694138059,
        26703309950,
        26764001814,
        26850240292,
        26931356796,
        27062687595,
        26915458331,
        26781014435,
        26853358546,
        26818519373,
        26902301419,
        26831997609,
        26762817102,
        26685381069,
        26834167860,
        26706752748
      ],
      "raw-INST_RETIRED": [
        46910898496,
        46911398573,
        46910424429,
        46910753891,
        46911064628,
        46911249094,
        46910741051,
        46910831591,
        46911028468,
        46911055090,
        46911437020,
        46910762473,
        46910684589,
        46911188637,
        46910630002,
        46911041709,
        46910906491,
        46910916905,
        46910909103,
        46911337288,
        46910851479,
        46910864047,
        46910917111,
        46911188141,
        46910855804,
        46910546687,
        46910801439,
        46910777638,
        46911003040,
        46910421909
      ],
      "raw-L1D_CACHE": [
        22940596893,
        22949503329,
        22946609409,
        22940361198,
        22934326433,
        22922819706,
        22950473276,
        22953987951,
        22948777416,
        22919509328,
        22922271852,
        22918062705,
        22935318515,
        22952380139,
        22933960871,
        22939118553,
        22934948957,
        22941157747,
        22939559413,
        22946355798,
        22951733657,
        22919693535,
        22949590438,
        22941400674,
        22938989302,
        22934261097,
        22936843063,
        22917827881,
        22934661892,
        22916594388
      ],
      "raw-L1D_CACHE_REFILL": [
        63823120,
        63291859,
        64771563,
        63898843,
        62618324,
        62280776,
        64039248,
        63342615,
        62798748,
        62704227,
        61765711,
        64564537,
        63295130,
        63090619,
        64159238,
        63162054,
        63047798,
        64233339,
        64151642,
        61552085,
        64860978,
        63887593,
        64357488,
        62980754,
        61383723,
        63656001,
        63204566,
        64000245,
        63521597,
        63439116
      ],
      "raw-L1I_CACHE": [
        15149175244,
        15166891338,
        15151320473,
        15166574301,
        15170205470,
        15169435592,
        15174821777,
        15196695596,
        15166226430,
        15171314502,
        15156603659,
        15148346983,
        15163518319,
        15186317886,
        15150318772,
        15190697442,
        15158089002,
        15178215214,
        15132107398,
        15141188246,
        15176641066,
        15139056324,
        15159769544,
        15171904109,
        15153150069,
        15151905618,
        15195101014,
        15141844152,
        15152990070,
        15131051058
      ],
      "raw-L1I_CACHE_REFILL": [
        989298,
        944280,
        996418,
        925280,
        1026639,
        945906,
        1040026,
        1011439,
        936254,
        1073833,
        947470,
        966953,
        974371,
        977610,
        945688,
        1120206,
        928707,
        1039870,
        977516,
        935311,
        973048,
        1000729,
        970683,
        995625,
        905677,
        989227,
        1061653,
        961705,
        950209,
        931053
      ],
      "raw-L2D_CACHE": [
        648816284,
        652067095,
        647852449,
        648278063,
        650590754,
        650925641,
        647078944,
        647166472,
        650461440,
        647663215,
        651018730,
        647134618,
        648635253,
        648506309,
        647155803,
        648281810,
        651908804,
        647251545,
        648663978,
        652167585,
        647334410,
        646984767,
        648653547,
        650510816,
        651196960,
        647441948,
        648783147,
        647122356,
        648462343,
        648498472
      ],
      "raw-L2D_CACHE_REFILL": [
        70492248,
        70577375,
        70428848,
        70059368,
        70593895,
        70293094,
        70436684,
        70394814,
        70075229,
        69949495,
        70636745,
        70148708,
        70046273,
        71146337,
        70669863,
        70265068,
        70837865,
        70454497,
        70401437,
        71271654,
        70522257,
        70557195,
        70716937,
        70371906,
        70612845,
        70714456,
        69868168,
        70079737,
        70998599,
        69599762
      ],
      "raw-LL_CACHE_RD": [
        360340616,
        358216906,
        359396292,
        357049578,
        356199631,
        355582706,
        360650837,
        355567593,
        356817155,
        357591761,
        356843235,
        355244784,
        358761132,
        357347326,
        358942419,
        357818515,
        355962100,
        358413010,
        358462326,
        355429212,
        360360875,
        359350671,
        357662610,
        356703825,
        356119154,
        361442211,
        357815162,
        356533029,
        358578847,
        357071444
      ],
      "raw-MEM_ACCESS": [
        22940596474,
        22949502595,
        22946609168,
        22940360955,
        22934326517,
        22922819728,
        22950473142,
        22953987800,
        22948777293,
        22919508996,
        22922271768,
        22918062881,
        22935318272,
        22952379878,
        22933960833,
        22939118412,
        22934948530,
        22941157062,
        22939559008,
        22946355487,
        22951732856,
        22919692743,
        22949590077,
        22941399930,
        22938989211,
        22934260861,
        22936842792,
        22917827451,
        22934661616,
        22916594097
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        8764,
        8756,
        8760,
        8760,
        8752,
        8752,
        8752,
        8760,
        8756,
        8760,
        8764,
        8756,
        8760,
        8760,
        8756,
        8752,
        8752,
        8756,
        8756,
        8748,
        8760,
        8756,
        8756,
        8756,
        8764,
        8756,
        8768,
        8760,
        8760,
        8756
      ],
      "raw-total-time": [
        10660.0,
        10730.0,
        10720.0,
        10660.0,
        10760.0,
        10670.0,
        10820.0,
        10790.0,
        10750.0,
        10670.0,
        10760.0,
        10740.0,
        10750.0,
        10820.0,
        10680.0,
        10690.0,
        10730.0,
        10780.0,
        10690.0,
        10770.0,
        10770.0,
        10730.0,
        10660.0,
        10670.0,
        10770.0,
        10700.0,
        10710.0,
        10640.0,
        10760.0,
        10740.0
      ],
      "rss-kb": 8757.466666666667,
      "total-time": 10726.333333333334
    }
  },
  "purecap": {
    "barnes": {
      "CPU_CYCLES": 13605245355.002676,
      "INST_RETIRED": 21596630348.84433,
      "L1D_CACHE": 10825276092.975136,
      "L1D_CACHE_REFILL": 161096859.25112334,
      "L1I_CACHE": 6080664784.695729,
      "L1I_CACHE_REFILL": 374896.4802915074,
      "L2D_CACHE": 329317964.5849799,
      "L2D_CACHE_REFILL": 9416957.502591498,
      "LL_CACHE_RD": 26071594.018652786,
      "MEM_ACCESS": 10825276095.642467,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.180935506086455,
      "normalised-INST_RETIRED": 1.0484670314395719,
      "normalised-L1D_CACHE": 1.2317384154937403,
      "normalised-L1D_CACHE_REFILL": 1.9487124782707612,
      "normalised-L1I_CACHE": 1.0147301742276829,
      "normalised-L1I_CACHE_REFILL": 0.8451066115498816,
      "normalised-L2D_CACHE": 1.8942579101018489,
      "normalised-L2D_CACHE_REFILL": 1.0157404587440786,
      "normalised-LL_CACHE_RD": 1.4548041616114202,
      "normalised-MEM_ACCESS": 1.2317383673329776,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.4321968743408833,
      "normalised-total-time": 1.180404916847433,
      "raw-CPU_CYCLES": [
        13603031380,
        13605698392,
        13604725124,
        13606421820,
        13604805425,
        13601612437,
        13605445099,
        13605558081,
        13605552974,
        13602887665,
        13605791908,
        13603444853,
        13604833556,
        13604976118,
        13610545721,
        13605523657,
        13605264076,
        13602958001,
        13606756763,
        13603965289,
        13605299052,
        13605547185,
        13606267758,
        13608052541,
        13606994178,
        13607755171,
        13602534811,
        13605191735,
        13606020644,
        13603902734
      ],
      "raw-INST_RETIRED": [
        21596649142,
        21596649912,
        21596545304,
        21596700846,
        21596782310,
        21596721326,
        21596582718,
        21596596815,
        21596524383,
        21596648787,
        21596574516,
        21596691787,
        21596457244,
        21596553523,
        21596624222,
        21596783701,
        21596509042,
        21596672307,
        21596518711,
        21596607796,
        21596719938,
        21596763635,
        21596610402,
        21596510940,
        21596591688,
        21596671859,
        21596581937,
        21596826197,
        21596568174,
        21596671309
      ],
      "raw-L1D_CACHE": [
        10825109924,
        10825283040,
        10825237375,
        10825379599,
        10825366275,
        10825330351,
        10825507877,
        10825107119,
        10825394399,
        10825220243,
        10825158292,
        10825184083,
        10825472134,
        10825336890,
        10825232314,
        10825462183,
        10825311862,
        10825142408,
        10825281440,
        10825286604,
        10825333033,
        10825346175,
        10825274357,
        10824897255,
        10825165320,
        10825478710,
        10824935339,
        10825202762,
        10825535705,
        10825309752
      ],
      "raw-L1D_CACHE_REFILL": [
        161054499,
        161101961,
        161063098,
        161048047,
        161093023,
        161109353,
        161127968,
        161140157,
        161112492,
        161067282,
        161071444,
        161063112,
        161105442,
        161119020,
        161108305,
        161123193,
        161152606,
        161077661,
        161132756,
        161116753,
        161058971,
        161167324,
        161149133,
        161128661,
        161058857,
        161105973,
        161023311,
        161099635,
        161063590,
        161062266
      ],
      "raw-L1I_CACHE": [
        6084673855,
        6081632368,
        6084453580,
        6078284588,
        6079820636,
        6080735679,
        6076190388,
        6084592113,
        6068070084,
        6081673213,
        6083850721,
        6084711306,
        6082878352,
        6083426468,
        6071991477,
        6082111653,
        6072348749,
        6084137015,
        6084803583,
        6082294260,
        6080363366,
        6079467807,
        6082301809,
        6085977302,
        6083071514,
        6071973733,
        6081317905,
        6083955807,
        6079614061,
        6079267729
      ],
      "raw-L1I_CACHE_REFILL": [
        383503,
        382804,
        378840,
        370724,
        381255,
        371013,
        380359,
        369743,
        373762,
        373359,
        363577,
        377930,
        369483,
        372630,
        372869,
        384527,
        375004,
        375685,
        370678,
        374072,
        374547,
        385870,
        374318,
        371479,
        370152,
        376838,
        363979,
        377607,
        381894,
        369639
      ],
      "raw-L2D_CACHE": [
        329190892,
        329309681,
        329212647,
        329180927,
        329337265,
        329312386,
        329400065,
        329431251,
        329321826,
        329236301,
        329245004,
        329244627,
        329345526,
        329418154,
        329373980,
        329387445,
        329470696,
        329303320,
        329416768,
        329394103,
        329205502,
        329533886,
        329419781,
        329379383,
        329201879,
        329341957,
        329116004,
        329331900,
        329251166,
        329225045
      ],
      "raw-L2D_CACHE_REFILL": [
        9413609,
        9448593,
        9413426,
        9402410,
        9428748,
        9404622,
        9402677,
        9401662,
        9421332,
        9408330,
        9385627,
        9406922,
        9400016,
        9425946,
        9432948,
        9467654,
        9403433,
        9417528,
        9391663,
        9406216,
        9429259,
        9443159,
        9415478,
        9390066,
        9411691,
        9436133,
        9392165,
        9445130,
        9430165,
        9432704
      ],
      "raw-LL_CACHE_RD": [
        26046737,
        26101467,
        26039450,
        26054351,
        26106591,
        26052986,
        26045510,
        26026776,
        26094711,
        26041842,
        26036977,
        26099032,
        26022898,
        26107482,
        26060966,
        26095930,
        26069116,
        26108340,
        26066920,
        26083212,
        26101260,
        26093488,
        26057539,
        26029830,
        26066821,
        26098572,
        26067552,
        26071453,
        26133503,
        26066974
      ],
      "raw-MEM_ACCESS": [
        10825110065,
        10825283015,
        10825237472,
        10825379535,
        10825366183,
        10825330453,
        10825507958,
        10825107152,
        10825394487,
        10825220050,
        10825158309,
        10825184216,
        10825472224,
        10825336782,
        10825232243,
        10825461913,
        10825311938,
        10825142397,
        10825281520,
        10825286604,
        10825333100,
        10825345979,
        10825274306,
        10824897414,
        10825165411,
        10825478552,
        10824935512,
        10825202608,
        10825535696,
        10825309806
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200,
        84200
      ],
      "raw-total-time": [
        5440.0,
        5450.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5450.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5450.0,
        5440.0,
        5440.0,
        5450.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5450.0,
        5440.0
      ],
      "rss-kb": 84200.0,
      "total-time": 5441.666666666667
    },
    "binary_tree": {
      "CPU_CYCLES": 4052203344.1932106,
      "INST_RETIRED": 4470957034.085514,
      "L1D_CACHE": 1722205378.6406918,
      "L1D_CACHE_REFILL": 10500334.722296914,
      "L1I_CACHE": 1194860963.912666,
      "L1I_CACHE_REFILL": 210925.45603818903,
      "L2D_CACHE": 26384762.658646844,
      "L2D_CACHE_REFILL": 438647.0259550173,
      "LL_CACHE_RD": 4684037.5376978135,
      "MEM_ACCESS": 1722205565.0380692,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 2.052452434565315,
      "normalised-INST_RETIRED": 1.364106328211824,
      "normalised-L1D_CACHE": 1.4287300283025828,
      "normalised-L1D_CACHE_REFILL": 2.3774040720067755,
      "normalised-L1I_CACHE": 1.3411231169198825,
      "normalised-L1I_CACHE_REFILL": 1.574495610836052,
      "normalised-L2D_CACHE": 2.328044186445066,
      "normalised-L2D_CACHE_REFILL": 1.9202524077158074,
      "normalised-LL_CACHE_RD": 2.8489950204521786,
      "normalised-MEM_ACCESS": 1.4287299359657522,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.6650142766497462,
      "normalised-total-time": 2.0575783234546994,
      "raw-CPU_CYCLES": [
        4054014424,
        4053430744,
        4052806179,
        4051358775,
        4053093871,
        4054329414,
        4052705466,
        4053360581,
        4051477696,
        4050864777,
        4054215653,
        4050660985,
        4051517343,
        4053088416,
        4054546422,
        4050278985,
        4051587076,
        4049932972,
        4050612044,
        4053508805,
        4051352661,
        4051722685,
        4053979303,
        4050976062,
        4050683202,
        4050328134,
        4051786828,
        4051451140,
        4053427000,
        4053009600
      ],
      "raw-INST_RETIRED": [
        4474807023,
        4473210616,
        4473228640,
        4468080530,
        4473283353,
        4474812065,
        4473243943,
        4473228196,
        4469122779,
        4468123137,
        4473262125,
        4468174324,
        4468076682,
        4474878534,
        4474825476,
        4468101668,
        4468101167,
        4468149877,
        4468091411,
        4473233728,
        4468171529,
        4468170594,
        4474916154,
        4468107416,
        4469838853,
        4468062113,
        4468157422,
        4469133028,
        4474912285,
        4473233820
      ],
      "raw-L1D_CACHE": [
        1723490592,
        1722741398,
        1722824909,
        1721525782,
        1722861381,
        1723241272,
        1722828274,
        1722745663,
        1721716139,
        1721411685,
        1723153433,
        1721376007,
        1721281975,
        1723214751,
        1723089178,
        1721080230,
        1721442600,
        1721571986,
        1721166608,
        1722832545,
        1721544655,
        1721927764,
        1723401713,
        1721406596,
        1721513112,
        1721190103,
        1721668450,
        1721922307,
        1723233101,
        1722762848
      ],
      "raw-L1D_CACHE_REFILL": [
        10580446,
        10506557,
        10497614,
        10472223,
        10506083,
        10554528,
        10502296,
        10504289,
        10477109,
        10476212,
        10517007,
        10473671,
        10456908,
        10565056,
        10558590,
        10460045,
        10479550,
        10472604,
        10450367,
        10511134,
        10482631,
        10498434,
        10554756,
        10477032,
        10460666,
        10463862,
        10471325,
        10514441,
        10559439,
        10507000
      ],
      "raw-L1I_CACHE": [
        1195231514,
        1196163418,
        1196297790,
        1195716376,
        1193599107,
        1195321643,
        1193260211,
        1195656620,
        1194966588,
        1194913807,
        1196356311,
        1192492413,
        1195312831,
        1195370531,
        1194326714,
        1194727566,
        1195106257,
        1194923533,
        1191688273,
        1195985847,
        1194709774,
        1196455264,
        1196070739,
        1194928292,
        1194875392,
        1192096230,
        1194969172,
        1194831274,
        1195524065,
        1193969195
      ],
      "raw-L1I_CACHE_REFILL": [
        216146,
        208631,
        209172,
        205689,
        215811,
        213383,
        210087,
        211380,
        205735,
        205083,
        216016,
        216070,
        207273,
        212321,
        213935,
        208670,
        212322,
        210851,
        206163,
        215815,
        217504,
        205566,
        212921,
        212879,
        206013,
        211787,
        214547,
        205611,
        210747,
        210659
      ],
      "raw-L2D_CACHE": [
        26435205,
        26404712,
        26395758,
        26357526,
        26422845,
        26393352,
        26396270,
        26415558,
        26355644,
        26337163,
        26428333,
        26374430,
        26351870,
        26432948,
        26430967,
        26336009,
        26392184,
        26341191,
        26318103,
        26437507,
        26373557,
        26385633,
        26390397,
        26355540,
        26368153,
        26351708,
        26365156,
        26386120,
        26391142,
        26418516
      ],
      "raw-L2D_CACHE_REFILL": [
        491418,
        423051,
        422481,
        414138,
        426784,
        449972,
        430550,
        415722,
        418918,
        422365,
        462073,
        508812,
        403812,
        431483,
        458960,
        483481,
        424286,
        438034,
        413273,
        448035,
        453965,
        444115,
        435150,
        460589,
        405927,
        430478,
        445503,
        438523,
        437099,
        439592
      ],
      "raw-LL_CACHE_RD": [
        4686329,
        4666559,
        4709224,
        4674339,
        4685605,
        4684777,
        4678094,
        4656506,
        4689945,
        4653269,
        4702083,
        4753604,
        4650887,
        4676468,
        4680232,
        4737371,
        4661887,
        4720561,
        4674114,
        4657568,
        4696733,
        4659418,
        4655600,
        4658971,
        4762218,
        4661130,
        4661038,
        4728715,
        4660788,
        4679913
      ],
      "raw-MEM_ACCESS": [
        1723490770,
        1722741623,
        1722825141,
        1721526010,
        1722861616,
        1723241393,
        1722828496,
        1722745886,
        1721716346,
        1721411898,
        1723153548,
        1721376105,
        1721282188,
        1723214975,
        1723089348,
        1721080389,
        1721442714,
        1721572166,
        1721166829,
        1722832716,
        1721544786,
        1721927908,
        1723401933,
        1721406785,
        1721513339,
        1721190281,
        1721668599,
        1721922525,
        1723233323,
        1722763013
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196,
        11196
      ],
      "raw-total-time": [
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0,
        1620.0
      ],
      "rss-kb": 11196.0,
      "total-time": 1620.0
    },
    "cfrac": {
      "CPU_CYCLES": 32413043130.34932,
      "INST_RETIRED": 49805030476.992744,
      "L1D_CACHE": 16885590261.453823,
      "L1D_CACHE_REFILL": 4645299.837355852,
      "L1I_CACHE": 13902291476.538132,
      "L1I_CACHE_REFILL": 355972.30354132963,
      "L2D_CACHE": 45060351.9644255,
      "L2D_CACHE_REFILL": 285561.09540621674,
      "LL_CACHE_RD": 754200.7234960011,
      "MEM_ACCESS": 16885589778.38721,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.510693437738627,
      "normalised-INST_RETIRED": 1.1713206512551246,
      "normalised-L1D_CACHE": 1.253996058195594,
      "normalised-L1D_CACHE_REFILL": 0.3370830752754155,
      "normalised-L1I_CACHE": 1.156845711204554,
      "normalised-L1I_CACHE_REFILL": 1.6436278996264468,
      "normalised-L2D_CACHE": 1.1859493083892736,
      "normalised-L2D_CACHE_REFILL": 2.2833299610908155,
      "normalised-LL_CACHE_RD": 1.643069704273071,
      "normalised-MEM_ACCESS": 1.2539960359488356,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0892499799887938,
      "normalised-total-time": 1.5102548166563081,
      "raw-CPU_CYCLES": [
        32415749434,
        32415221179,
        32411682400,
        32417007775,
        32412859791,
        32414047336,
        32415316725,
        32411422848,
        32410009782,
        32410945546,
        32411021591,
        32410236939,
        32415394057,
        32410565231,
        32414815638,
        32410276191,
        32413920565,
        32411121479,
        32412034690,
        32412912913,
        32413356437,
        32416398748,
        32413093691,
        32412862220,
        32415076454,
        32411637981,
        32411388755,
        32413250685,
        32410963987,
        32416704848
      ],
      "raw-INST_RETIRED": [
        49805077826,
        49804987763,
        49804804390,
        49805092426,
        49805014706,
        49805103950,
        49805282079,
        49804910665,
        49804735033,
        49805248325,
        49805000766,
        49805205446,
        49805031464,
        49805044851,
        49805075999,
        49805137252,
        49805106134,
        49805060906,
        49805195166,
        49804992976,
        49804764267,
        49804804889,
        49805023737,
        49804793045,
        49805184642,
        49805197457,
        49804975681,
        49804898927,
        49805022260,
        49805141288
      ],
      "raw-L1D_CACHE": [
        16885534225,
        16886128864,
        16885530209,
        16885092515,
        16886295746,
        16886019428,
        16885022895,
        16885356436,
        16885210665,
        16885263866,
        16886066882,
        16885907171,
        16886198991,
        16885949219,
        16885560617,
        16885575001,
        16885583798,
        16885671087,
        16885415151,
        16885520042,
        16885279593,
        16885483536,
        16885651074,
        16885488485,
        16885258998,
        16885623020,
        16885124900,
        16885792007,
        16885321992,
        16885781529
      ],
      "raw-L1D_CACHE_REFILL": [
        4621544,
        4647577,
        4675449,
        4675444,
        4640218,
        4624819,
        4615807,
        4686453,
        4679542,
        4621148,
        4623681,
        4626582,
        4677284,
        4705501,
        4677735,
        4657596,
        4620121,
        4618951,
        4651901,
        4645180,
        4601451,
        4618685,
        4653161,
        4622558,
        4621702,
        4632110,
        4650488,
        4647718,
        4627476,
        4693455
      ],
      "raw-L1I_CACHE": [
        13898723242,
        13906894592,
        13897798445,
        13903891171,
        13897541269,
        13899198992,
        13890073447,
        13919124242,
        13893928916,
        13906358998,
        13911666394,
        13898300104,
        13912899410,
        13900383066,
        13903867390,
        13894278397,
        13910756875,
        13900857861,
        13894220610,
        13899936951,
        13920476952,
        13899553934,
        13906167094,
        13892743603,
        13893607516,
        13904599831,
        13894622787,
        13909103156,
        13912513174,
        13894721718
      ],
      "raw-L1I_CACHE_REFILL": [
        353395,
        360247,
        342782,
        362181,
        383936,
        351873,
        362183,
        338984,
        342585,
        353455,
        337536,
        346126,
        375152,
        341683,
        378049,
        368145,
        349548,
        359248,
        374657,
        354492,
        329181,
        350872,
        350905,
        345311,
        350336,
        351973,
        380681,
        388334,
        341727,
        362502
      ],
      "raw-L2D_CACHE": [
        45031096,
        45060892,
        44986534,
        45002750,
        45077325,
        45078520,
        45052195,
        45189530,
        45188080,
        45062494,
        45061374,
        45032917,
        45083809,
        45218990,
        45105493,
        45060544,
        45033115,
        45049211,
        45076211,
        45030384,
        44975749,
        44997227,
        45043606,
        44981816,
        45045535,
        45079808,
        45030360,
        45078129,
        45033096,
        45064811
      ],
      "raw-L2D_CACHE_REFILL": [
        301741,
        399736,
        394389,
        386276,
        360446,
        213351,
        234256,
        202186,
        270783,
        257986,
        115645,
        336438,
        472610,
        345471,
        370246,
        267979,
        231828,
        246298,
        360171,
        330128,
        155182,
        276354,
        340464,
        264706,
        175746,
        192687,
        402410,
        427968,
        167750,
        619682
      ],
      "raw-LL_CACHE_RD": [
        791524,
        932863,
        939572,
        1478129,
        693671,
        496632,
        586414,
        622447,
        918580,
        770869,
        243244,
        974081,
        1087787,
        849182,
        1286673,
        559326,
        644065,
        611436,
        979711,
        1052973,
        325737,
        886686,
        925644,
        638128,
        409955,
        441980,
        1157515,
        1165078,
        406302,
        2133646
      ],
      "raw-MEM_ACCESS": [
        16885533213,
        16886128264,
        16885529984,
        16885092258,
        16886295496,
        16886018744,
        16885022572,
        16885356344,
        16885210525,
        16885263157,
        16886066346,
        16885906639,
        16886198637,
        16885949019,
        16885559939,
        16885574480,
        16885583093,
        16885670698,
        16885414388,
        16885519527,
        16885279364,
        16885483429,
        16885650708,
        16885488219,
        16885258302,
        16885621992,
        16885124241,
        16885791539,
        16885321138,
        16885781195
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3632,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3628,
        3632,
        3628,
        3644,
        3628
      ],
      "raw-total-time": [
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0,
        12960.0
      ],
      "rss-kb": 3628.8,
      "total-time": 12960.0
    },
    "espresso": {
      "CPU_CYCLES": 24404446501.569263,
      "INST_RETIRED": 36932578155.36553,
      "L1D_CACHE": 12839111068.864569,
      "L1D_CACHE_REFILL": 98269136.61830491,
      "L1I_CACHE": 14107526390.932613,
      "L1I_CACHE_REFILL": 6665513.233234779,
      "L2D_CACHE": 323772990.9217155,
      "L2D_CACHE_REFILL": 819572.5199042658,
      "LL_CACHE_RD": 1976636.955316382,
      "MEM_ACCESS": 12839110886.003319,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.251807301814877,
      "normalised-INST_RETIRED": 1.0941943469799962,
      "normalised-L1D_CACHE": 1.1249539496555825,
      "normalised-L1D_CACHE_REFILL": 2.164653908548507,
      "normalised-L1I_CACHE": 1.071666441016346,
      "normalised-L1I_CACHE_REFILL": 1.0805168549850817,
      "normalised-L2D_CACHE": 1.9120688971804514,
      "normalised-L2D_CACHE_REFILL": 2.391188927257019,
      "normalised-LL_CACHE_RD": 2.425019394337444,
      "normalised-MEM_ACCESS": 1.124953944392616,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.098973793571368,
      "normalised-total-time": 1.2518924004618739,
      "raw-CPU_CYCLES": [
        24411171327,
        24402025519,
        24397602892,
        24411515723,
        24397818955,
        24399841043,
        24387468718,
        24401455224,
        24388680626,
        24414388914,
        24419237478,
        24423481205,
        24415539570,
        24392764138,
        24410562875,
        24423486040,
        24405462922,
        24421642762,
        24399467643,
        24399284291,
        24404980444,
        24388688193,
        24395643150,
        24409998631,
        24390765782,
        24396057160,
        24392665434,
        24413528342,
        24414475964,
        24403763393
      ],
      "raw-INST_RETIRED": [
        36940430649,
        36925425644,
        36925133522,
        36937708023,
        36931751142,
        36933405806,
        36914951161,
        36934862012,
        36917060773,
        36942668082,
        36952109877,
        36948866545,
        36941184730,
        36918665557,
        36940502730,
        36953485686,
        36931597434,
        36943956830,
        36931373210,
        36925387142,
        36935968394,
        36916999091,
        36925364534,
        36938728422,
        36906946231,
        36930585653,
        36919218826,
        36939809234,
        36940925192,
        36932323407
      ],
      "raw-L1D_CACHE": [
        12842627448,
        12836558783,
        12835643780,
        12842038417,
        12838206641,
        12838142255,
        12831794715,
        12839067339,
        12832280718,
        12843853458,
        12847374033,
        12846103279,
        12843197918,
        12832851065,
        12842640394,
        12848321655,
        12838304415,
        12843483183,
        12837933785,
        12836119498,
        12839986585,
        12832565925,
        12836429128,
        12841883373,
        12829932691,
        12837800719,
        12834146003,
        12842377568,
        12842766522,
        12838926379
      ],
      "raw-L1D_CACHE_REFILL": [
        97776249,
        97903661,
        98219743,
        98625604,
        98466226,
        97898077,
        98387888,
        98200512,
        98622507,
        97937396,
        98340728,
        98854627,
        98376567,
        98084013,
        98461650,
        97795018,
        98327910,
        98292043,
        98300808,
        98376904,
        98408104,
        97878081,
        98112769,
        98558825,
        97973019,
        98315646,
        98261992,
        98165045,
        98314437,
        98849898
      ],
      "raw-L1I_CACHE": [
        14109163299,
        14106689778,
        14105493387,
        14109972739,
        14107378629,
        14106548352,
        14103012805,
        14108824918,
        14102563403,
        14110598370,
        14113516153,
        14112200065,
        14110932394,
        14103687267,
        14109628393,
        14114540659,
        14106191528,
        14110756566,
        14105817371,
        14104485559,
        14107214365,
        14103402004,
        14105261006,
        14108966259,
        14102016798,
        14106877231,
        14103536525,
        14108393171,
        14108970159,
        14109163533
      ],
      "raw-L1I_CACHE_REFILL": [
        6670608,
        6698095,
        6686040,
        6620770,
        6614390,
        6690442,
        6626608,
        6708991,
        6598491,
        6652504,
        6693655,
        6619452,
        6632746,
        6680513,
        6678616,
        6731427,
        6758747,
        6720517,
        6722450,
        6719755,
        6729306,
        6601076,
        6661810,
        6653095,
        6587687,
        6587006,
        6654327,
        6597534,
        6681841,
        6691983
      ],
      "raw-L2D_CACHE": [
        322774266,
        321508259,
        324382506,
        324000373,
        324397986,
        323203556,
        325265271,
        323419990,
        323977291,
        323477553,
        325281976,
        324379568,
        323439751,
        322979610,
        325083565,
        323505906,
        325743389,
        323841108,
        323919158,
        323613493,
        324581966,
        322145690,
        323876245,
        323605668,
        323665412,
        324632648,
        323010609,
        323477467,
        321958359,
        324082807
      ],
      "raw-L2D_CACHE_REFILL": [
        765607,
        853838,
        936814,
        774236,
        677739,
        774402,
        891317,
        978075,
        765667,
        855239,
        731255,
        797457,
        853890,
        727483,
        631346,
        828125,
        1026766,
        856332,
        923243,
        856958,
        969592,
        697618,
        759590,
        828380,
        939043,
        729930,
        823521,
        888267,
        721769,
        886749
      ],
      "raw-LL_CACHE_RD": [
        1829411,
        2004821,
        2215419,
        1907119,
        1650077,
        1916172,
        2086014,
        2382831,
        1936417,
        2086538,
        1784929,
        1943965,
        1985333,
        1734361,
        1577019,
        1951295,
        2379349,
        2087813,
        2158548,
        2045278,
        2294385,
        1742653,
        1866284,
        1947515,
        2326536,
        1843707,
        1898556,
        2195900,
        1746005,
        2096465
      ],
      "raw-MEM_ACCESS": [
        12842627192,
        12836558638,
        12835643582,
        12842038476,
        12838206605,
        12838142213,
        12831794339,
        12839067158,
        12832280573,
        12843853373,
        12847373840,
        12846103084,
        12843197540,
        12832850935,
        12842640399,
        12848320991,
        12838304098,
        12843483074,
        12837933825,
        12836119019,
        12839986513,
        12832566028,
        12836429223,
        12841882922,
        12829932317,
        12837800815,
        12834145446,
        12842377418,
        12842766345,
        12838926205
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        5196,
        5204,
        5224,
        5132,
        5160,
        5164,
        5160,
        5156,
        5228,
        5200,
        5200,
        5188,
        5168,
        5260,
        5124,
        5224,
        5092,
        5052,
        5128,
        5188,
        5192,
        5336,
        5288,
        5180,
        5200,
        5200,
        5092,
        5212,
        5252,
        5096
      ],
      "raw-total-time": [
        9760.0,
        9760.0,
        9760.0,
        9760.0,
        9760.0,
        9760.0,
        9760.0,
        9760.0,
        9770.0,
        9760.0,
        9760.0,
        9760.0,
        9750.0,
        9760.0,
        9750.0,
        9760.0,
        9750.0,
        9760.0,
        9770.0,
        9760.0,
        9750.0,
        9750.0,
        9770.0,
        9760.0,
        9750.0,
        9750.0,
        9750.0,
        9760.0,
        9750.0,
        9750.0
      ],
      "rss-kb": 5183.2,
      "total-time": 9757.666666666666
    },
    "glibc_bench_simple": {
      "CPU_CYCLES": 34690947570.7009,
      "INST_RETIRED": 35256399240.545586,
      "L1D_CACHE": 12634231869.125534,
      "L1D_CACHE_REFILL": 17701389.157563724,
      "L1I_CACHE": 9196462629.423332,
      "L1I_CACHE_REFILL": 226516.42376422798,
      "L2D_CACHE": 39631982.66717443,
      "L2D_CACHE_REFILL": 67156.67600104415,
      "LL_CACHE_RD": 116968.44159395542,
      "MEM_ACCESS": 12634231869.46173,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.3364695902293786,
      "normalised-INST_RETIRED": 1.254543828244419,
      "normalised-L1D_CACHE": 1.1706222319848552,
      "normalised-L1D_CACHE_REFILL": 1.471504490672095,
      "normalised-L1I_CACHE": 1.25363598245189,
      "normalised-L1I_CACHE_REFILL": 1.203122189859308,
      "normalised-L2D_CACHE": 1.5410477015112738,
      "normalised-L2D_CACHE_REFILL": 1.1441200081211615,
      "normalised-LL_CACHE_RD": 1.2204809267661907,
      "normalised-MEM_ACCESS": 1.1706222125961598,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.1537261380323056,
      "normalised-total-time": 1.3299735891769526,
      "raw-CPU_CYCLES": [
        35856224751,
        36546965958,
        35454004604,
        33235403750,
        37365712936,
        34406083015,
        31510449293,
        33465111804,
        31869381992,
        33605750602,
        33554530264,
        30839457128,
        32573787109,
        34659359272,
        36548859569,
        38430888295,
        34503514965,
        36641080153,
        32579578005,
        33521016445,
        30835268243,
        37641133830,
        38317114054,
        34622867832,
        35734811541,
        34007267610,
        38142262848,
        36028839128,
        35739904863,
        34460798319
      ],
      "raw-INST_RETIRED": [
        36409389644,
        37153597300,
        36076979913,
        33746340323,
        37940225531,
        34878622686,
        32028488849,
        34071036160,
        32423169736,
        34272208006,
        34074920134,
        31349661221,
        33161266853,
        35121387786,
        37119071181,
        39119100279,
        34978796403,
        37239833016,
        33104644083,
        34035057098,
        31346642075,
        38206000462,
        38862974985,
        35252283223,
        36322145594,
        34611286967,
        38669833413,
        36770490600,
        36188044097,
        35134400899
      ],
      "raw-L1D_CACHE": [
        13067845351,
        13325988142,
        12957017577,
        12117410231,
        13612784103,
        12535176807,
        11459910058,
        12186664804,
        11589362341,
        12221732295,
        12240671892,
        11198403185,
        11854834214,
        12624359163,
        13336875217,
        14002600345,
        12571417671,
        13357077849,
        11872172080,
        12226132763,
        11197800860,
        13705305431,
        13964408669,
        12625527301,
        13049942843,
        12347145800,
        13887455414,
        13066836216,
        13009775828,
        12546875620
      ],
      "raw-L1D_CACHE_REFILL": [
        17993031,
        19134768,
        19193400,
        17650967,
        18876511,
        18171150,
        15983220,
        17586416,
        15897847,
        16549631,
        17579204,
        14795854,
        15996241,
        17832776,
        19104954,
        19395169,
        17832129,
        18900224,
        17616544,
        17842993,
        14552065,
        18890503,
        19369061,
        19051592,
        19224567,
        16050495,
        19203374,
        16527333,
        17868907,
        18013355
      ],
      "raw-L1I_CACHE": [
        9492555717,
        9688960017,
        9412842526,
        8803508606,
        9899454127,
        9095929870,
        8352143644,
        8889641143,
        8465143516,
        8943454738,
        8885775476,
        8183085446,
        8648317786,
        9158404072,
        9676699418,
        10209460466,
        9117226318,
        9712681943,
        8638592001,
        8882431365,
        8174858594,
        9962016633,
        10132970713,
        9195480150,
        9471977969,
        9035716030,
        10083568991,
        9590514887,
        9436101487,
        9167392752
      ],
      "raw-L1I_CACHE_REFILL": [
        251937,
        236928,
        233199,
        230345,
        240879,
        214631,
        210627,
        225215,
        205971,
        218920,
        237881,
        196912,
        210472,
        221134,
        242757,
        242889,
        223432,
        242595,
        223690,
        226859,
        195133,
        244924,
        252875,
        224633,
        233839,
        204703,
        240335,
        224677,
        221061,
        231271
      ],
      "raw-L2D_CACHE": [
        40424005,
        42761735,
        42979361,
        39483213,
        42216032,
        40568542,
        35727749,
        39415563,
        35541105,
        37175644,
        39299022,
        33062090,
        35753770,
        39845906,
        42789337,
        43518381,
        39871234,
        42286984,
        39391076,
        39888880,
        32516332,
        42484080,
        43510725,
        42689415,
        42988308,
        35846445,
        42935669,
        37186364,
        40075202,
        40459163
      ],
      "raw-L2D_CACHE_REFILL": [
        78057,
        78656,
        67946,
        64647,
        65143,
        56459,
        73280,
        68330,
        50040,
        76581,
        69277,
        62275,
        57683,
        62078,
        78766,
        70698,
        63861,
        67963,
        66321,
        74651,
        50977,
        72802,
        71353,
        78583,
        70351,
        59337,
        73264,
        58902,
        69513,
        70862
      ],
      "raw-LL_CACHE_RD": [
        133833,
        137384,
        119163,
        114349,
        113132,
        100551,
        125817,
        116605,
        89229,
        131801,
        118402,
        107650,
        102380,
        110066,
        135001,
        123709,
        111846,
        121062,
        112745,
        130452,
        89827,
        127196,
        125387,
        133663,
        122548,
        106700,
        125643,
        102188,
        120435,
        121136
      ],
      "raw-MEM_ACCESS": [
        13067844997,
        13325986749,
        12957018040,
        12117410571,
        13612784838,
        12535177204,
        11459909622,
        12186665018,
        11589362824,
        12221731983,
        12240671714,
        11198403195,
        11854834438,
        12624359151,
        13336874387,
        14002599481,
        12571417692,
        13357078362,
        11872172166,
        12226132427,
        11197801165,
        13705305526,
        13964409069,
        12625526466,
        13049943358,
        12347146052,
        13887455052,
        13066836595,
        13009776405,
        12546875410
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        3352,
        3360,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352,
        3352
      ],
      "raw-total-time": [
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0,
        16450.0
      ],
      "rss-kb": 3352.266666666667,
      "total-time": 16450.0
    },
    "mstress": {
      "CPU_CYCLES": 1348745844.9469473,
      "INST_RETIRED": 1837373438.6173625,
      "L1D_CACHE": 413042167.0747781,
      "L1D_CACHE_REFILL": 11375152.287631324,
      "L1I_CACHE": 539473807.0906187,
      "L1I_CACHE_REFILL": 1028481.6202084176,
      "L2D_CACHE": 62789776.67404543,
      "L2D_CACHE_REFILL": 4838673.2911597835,
      "LL_CACHE_RD": 23149781.459073953,
      "MEM_ACCESS": 413060799.27136016,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 5.817725976179347,
      "normalised-INST_RETIRED": 5.397065847096199,
      "normalised-L1D_CACHE": 4.710956412194124,
      "normalised-L1D_CACHE_REFILL": 5.06921015260237,
      "normalised-L1I_CACHE": 5.17786692961001,
      "normalised-L1I_CACHE_REFILL": 2.711953199465259,
      "normalised-L2D_CACHE": 6.327898882012108,
      "normalised-L2D_CACHE_REFILL": 5.293751135435795,
      "normalised-LL_CACHE_RD": 6.3555564000065665,
      "normalised-MEM_ACCESS": 4.710592088620451,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 2.1510968410519387,
      "normalised-total-time": 1.8591928251121075,
      "raw-CPU_CYCLES": [
        1428685950,
        1547849267,
        1257341905,
        1604049662,
        1418356319,
        1471635682,
        1160645381,
        1490999590,
        1042728739,
        1659775038,
        1274325078,
        1258456303,
        1414492985,
        1219476782,
        1428933067,
        1447536396,
        1706473085,
        1544776792,
        1519401876,
        1123108806,
        1613289501,
        1642092880,
        950782478,
        1437912945,
        960845772,
        1105640003,
        1200549616,
        1242087529,
        1503366540,
        1277031147
      ],
      "raw-INST_RETIRED": [
        1984119407,
        2091753416,
        1689644933,
        2186869933,
        1953431665,
        1986081345,
        1547262656,
        2054141052,
        1386758903,
        2277473898,
        1720072720,
        1722630912,
        1886592593,
        1678809476,
        1965516101,
        1974658899,
        2360561421,
        2074031190,
        2088017412,
        1547587137,
        2240261254,
        2243895033,
        1285200985,
        1961460531,
        1303850994,
        1519016418,
        1641075751,
        1653921742,
        2011517745,
        1787992064
      ],
      "raw-L1D_CACHE": [
        441586115,
        471956975,
        377963702,
        494342660,
        437704677,
        446005752,
        358971280,
        460897933,
        310035886,
        515624390,
        388297236,
        390470048,
        423064485,
        374687282,
        442038396,
        436678655,
        528550620,
        467302884,
        468291819,
        348474691,
        496139908,
        501101036,
        286298448,
        440270589,
        297441362,
        344085150,
        367530194,
        374511267,
        455224949,
        399541995
      ],
      "raw-L1D_CACHE_REFILL": [
        12132754,
        13023422,
        10396302,
        13590301,
        11738908,
        12366925,
        10145007,
        12572966,
        8581613,
        14119128,
        10786927,
        10608273,
        11698576,
        10268827,
        12069691,
        12159623,
        14447919,
        13089442,
        12762596,
        9557262,
        13460441,
        13828396,
        7961729,
        12121934,
        8465171,
        9458507,
        10036914,
        10273717,
        12571258,
        10979462
      ],
      "raw-L1I_CACHE": [
        580190778,
        615121742,
        496651228,
        640265142,
        570968635,
        584260220,
        456410745,
        601205071,
        409177316,
        667775292,
        505883166,
        504795716,
        556695660,
        492550152,
        575783338,
        578498230,
        692135655,
        611034511,
        611262912,
        453734227,
        654948769,
        658426751,
        378715452,
        577172617,
        382913434,
        445055504,
        482506926,
        487073466,
        593505203,
        523089421
      ],
      "raw-L1I_CACHE_REFILL": [
        1159765,
        1105002,
        823322,
        1267158,
        999814,
        1127498,
        1074260,
        1121151,
        704368,
        1305185,
        1034756,
        1065466,
        908052,
        941492,
        1115842,
        1119283,
        1300039,
        1154360,
        1130120,
        943257,
        1243419,
        1282349,
        675765,
        1036281,
        891386,
        928175,
        804197,
        841991,
        1055229,
        1119369
      ],
      "raw-L2D_CACHE": [
        66362942,
        71705374,
        58776754,
        74242025,
        67927539,
        68197080,
        50726677,
        70394052,
        48477827,
        76976687,
        58044350,
        58913552,
        66258145,
        58082635,
        67308454,
        66387102,
        81045225,
        71022603,
        71894010,
        52014679,
        76486031,
        76582079,
        44654103,
        67296439,
        43091368,
        50749871,
        57510596,
        57916875,
        70030881,
        59328280
      ],
      "raw-L2D_CACHE_REFILL": [
        5117243,
        5506604,
        4550401,
        5686813,
        4989774,
        5237142,
        4258201,
        5345071,
        3748358,
        5901238,
        4633377,
        4457115,
        5045460,
        4355747,
        5071441,
        5251392,
        6025165,
        5644056,
        5454232,
        4040672,
        5688195,
        5850751,
        3447331,
        5164955,
        3653872,
        3990708,
        4231031,
        4469820,
        5373236,
        4562808
      ],
      "raw-LL_CACHE_RD": [
        24400227,
        26302949,
        21893478,
        27536809,
        25400829,
        24868698,
        18824380,
        26149748,
        17845654,
        28665168,
        21645290,
        21414082,
        24295427,
        21279042,
        24832501,
        24465642,
        29656934,
        26154237,
        26796554,
        19455298,
        27913962,
        27747219,
        16236578,
        24832645,
        15892857,
        18882571,
        21051279,
        21597703,
        25914283,
        21590148
      ],
      "raw-MEM_ACCESS": [
        441605510,
        471977103,
        377983718,
        494363951,
        437723142,
        446025751,
        358988198,
        460914893,
        310053057,
        515646838,
        388316629,
        390485263,
        423082612,
        374705311,
        442055350,
        436697643,
        528572514,
        467321881,
        468311951,
        348492213,
        496159506,
        501120973,
        286315525,
        440290698,
        297456638,
        344099844,
        367546965,
        374528211,
        455246729,
        399560523
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        230084,
        227304,
        225688,
        238892,
        225552,
        234332,
        218788,
        214928,
        215340,
        232716,
        232336,
        219868,
        211016,
        225576,
        226244,
        222280,
        217732,
        220588,
        228824,
        218976,
        221612,
        231140,
        226100,
        236772,
        225124,
        219952,
        220480,
        233524,
        227192,
        229640
      ],
      "raw-total-time": [
        690.0,
        690.0,
        680.0,
        700.0,
        690.0,
        690.0,
        700.0,
        700.0,
        690.0,
        690.0,
        700.0,
        690.0,
        680.0,
        690.0,
        690.0,
        690.0,
        690.0,
        690.0,
        690.0,
        690.0,
        690.0,
        690.0,
        690.0,
        700.0,
        690.0,
        690.0,
        680.0,
        700.0,
        690.0,
        690.0
      ],
      "rss-kb": 225286.66666666666,
      "total-time": 691.0
    },
    "richards": {
      "CPU_CYCLES": 62612523014.74841,
      "INST_RETIRED": 51580426401.12442,
      "L1D_CACHE": 28932874048.173122,
      "L1D_CACHE_REFILL": 86779723.55571114,
      "L1I_CACHE": 16549349234.617306,
      "L1I_CACHE_REFILL": 1114459.39471919,
      "L2D_CACHE": 1068518223.8123517,
      "L2D_CACHE_REFILL": 67814824.08798958,
      "LL_CACHE_RD": 499729938.86189985,
      "MEM_ACCESS": 28932873072.6396,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 2.3344599142790634,
      "normalised-INST_RETIRED": 1.0995399482669945,
      "normalised-L1D_CACHE": 1.2614032470366932,
      "normalised-L1D_CACHE_REFILL": 1.3689805155060275,
      "normalised-L1I_CACHE": 1.0914988876593363,
      "normalised-L1I_CACHE_REFILL": 1.136898361089418,
      "normalised-L2D_CACHE": 1.6466988898404373,
      "normalised-L2D_CACHE_REFILL": 0.9627348884593286,
      "normalised-LL_CACHE_RD": 1.3969129662536302,
      "normalised-MEM_ACCESS": 1.2614032209715806,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.3296082580959485,
      "normalised-total-time": 2.333695888623015,
      "raw-CPU_CYCLES": [
        62583879878,
        62606893063,
        62568077563,
        62621066289,
        62606120007,
        62591867509,
        62631542823,
        62611144280,
        62600832189,
        62626072438,
        62637332990,
        62653970498,
        62622450671,
        62605519511,
        62603692161,
        62654758706,
        62583251069,
        62598911004,
        62599294187,
        62616861247,
        62585121068,
        62667979942,
        62659337216,
        62601955794,
        62629128233,
        62548355539,
        62629548847,
        62580891610,
        62591177336,
        62658848789
      ],
      "raw-INST_RETIRED": [
        51580119984,
        51580094871,
        51580088562,
        51580364793,
        51580632157,
        51580720859,
        51580432386,
        51580487246,
        51580454907,
        51580607470,
        51580404124,
        51580657198,
        51580161507,
        51580580303,
        51580849597,
        51580566031,
        51580331529,
        51580544801,
        51580506326,
        51580563533,
        51580560477,
        51580416354,
        51579932850,
        51580136373,
        51580333860,
        51580366846,
        51580459199,
        51580489082,
        51580558148,
        51580370673
      ],
      "raw-L1D_CACHE": [
        28933000598,
        28933331682,
        28933008371,
        28932687512,
        28932269801,
        28933782006,
        28932785883,
        28933711115,
        28933028166,
        28932067546,
        28933245821,
        28932762125,
        28932831069,
        28933417882,
        28932821805,
        28932501091,
        28933459900,
        28932961919,
        28933210952,
        28932902663,
        28933363328,
        28933068497,
        28931900960,
        28932196565,
        28932873313,
        28932406174,
        28932562494,
        28932275263,
        28932681188,
        28933105866
      ],
      "raw-L1D_CACHE_REFILL": [
        86598718,
        87499312,
        85171152,
        86648319,
        86836844,
        85351220,
        87022702,
        87085582,
        85537765,
        86328165,
        87843553,
        86921524,
        87624183,
        86099284,
        85614100,
        86553912,
        86980613,
        86261299,
        86040773,
        87008917,
        85051015,
        89380924,
        89067125,
        86775263,
        87304196,
        85487757,
        86752661,
        87477865,
        86457480,
        88800730
      ],
      "raw-L1I_CACHE": [
        16542638047,
        16557051522,
        16554700534,
        16543025950,
        16543157002,
        16553816848,
        16554823017,
        16551296293,
        16546481034,
        16551448426,
        16543514644,
        16547557863,
        16557612818,
        16555939585,
        16557386237,
        16563350232,
        16551341423,
        16545848387,
        16540336535,
        16554444179,
        16549659219,
        16531635348,
        16546532820,
        16555525748,
        16543303939,
        16548275698,
        16551299943,
        16563512976,
        16545387748,
        16529627940
      ],
      "raw-L1I_CACHE_REFILL": [
        1064762,
        1095170,
        1110283,
        1111818,
        1126359,
        1110010,
        1010165,
        1073040,
        1161782,
        1106136,
        1150029,
        1239352,
        1082709,
        1146068,
        1085429,
        1113382,
        1150166,
        1099796,
        1121149,
        1148121,
        1164972,
        1068085,
        1151960,
        1064955,
        1132749,
        1088774,
        1104896,
        1092577,
        1134884,
        1147360
      ],
      "raw-L2D_CACHE": [
        1068459656,
        1068457214,
        1068468351,
        1068493206,
        1068534415,
        1068526650,
        1068443143,
        1068460825,
        1068620287,
        1068516650,
        1068521726,
        1068692124,
        1068468730,
        1068542295,
        1068521113,
        1068517463,
        1068530728,
        1068503998,
        1068550044,
        1068565756,
        1068557645,
        1068489035,
        1068495624,
        1068463807,
        1068538497,
        1068464291,
        1068561399,
        1068488795,
        1068545270,
        1068548015
      ],
      "raw-L2D_CACHE_REFILL": [
        69332076,
        68011641,
        66634701,
        67356897,
        67044813,
        65864734,
        67723774,
        69450760,
        67151352,
        66560224,
        70139367,
        67844645,
        68524427,
        67143842,
        66709851,
        67636983,
        68634683,
        66352684,
        66448286,
        67298579,
        65564064,
        72960230,
        72815611,
        67265615,
        68514287,
        66184595,
        66860122,
        66479665,
        66342052,
        70288738
      ],
      "raw-LL_CACHE_RD": [
        498016598,
        497713413,
        499242888,
        499217899,
        499388555,
        500074212,
        498927272,
        500651999,
        499548018,
        501259640,
        497860010,
        498546415,
        499894650,
        499859805,
        501119426,
        501353101,
        499557985,
        500666959,
        500983692,
        499918436,
        500427022,
        500356982,
        497811010,
        499697597,
        499869308,
        498997330,
        501187795,
        499753669,
        500734797,
        499293785
      ],
      "raw-MEM_ACCESS": [
        28933000062,
        28933330939,
        28933008115,
        28932687727,
        28932268156,
        28933781156,
        28932784946,
        28933710569,
        28933026488,
        28932066585,
        28933245186,
        28932760324,
        28932830473,
        28933416834,
        28932820671,
        28932499371,
        28933459397,
        28932960447,
        28933210660,
        28932900736,
        28933361478,
        28933067303,
        28931900760,
        28932197048,
        28932872296,
        28932404596,
        28932561003,
        28932273978,
        28932680311,
        28933104674
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644,
        11644
      ],
      "raw-total-time": [
        25070.0,
        25020.0,
        25060.0,
        25030.0,
        25030.0,
        25010.0,
        25040.0,
        25020.0,
        25050.0,
        25030.0,
        25020.0,
        25030.0,
        25030.0,
        25020.0,
        25050.0,
        25030.0,
        25030.0,
        25040.0,
        25030.0,
        25030.0,
        25030.0,
        25030.0,
        25030.0,
        25030.0,
        25030.0,
        25040.0,
        25040.0,
        25030.0,
        25000.0,
        25030.0
      ],
      "rss-kb": 11644.0,
      "total-time": 25032.0
    }
  }
}, 
"snmalloc": 
{
  "hybrid": {
    "barnes": {
      "CPU_CYCLES": 11510636208.44652,
      "INST_RETIRED": 20600680304.177658,
      "L1D_CACHE": 8789658623.636631,
      "L1D_CACHE_REFILL": 83378822.25348537,
      "L1I_CACHE": 5999559868.777485,
      "L1I_CACHE_REFILL": 461187.37729757314,
      "L2D_CACHE": 175344189.54104087,
      "L2D_CACHE_REFILL": 9261360.40077826,
      "LL_CACHE_RD": 17952631.443350855,
      "MEM_ACCESS": 8789659021.639753,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        11505997580,
        11505450133,
        11512442870,
        11522635884,
        11511710023,
        11504857514,
        11507499281,
        11515908233,
        11511931294,
        11534683164,
        11502398732,
        11499804642,
        11514996382,
        11509548486,
        11515273120,
        11512561545,
        11514236127,
        11508288782,
        11497972347,
        11514864326,
        11504817260,
        11507620261,
        11509038375,
        11498417588,
        11515422420,
        11507807744,
        11508644705,
        11537514837,
        11499308810,
        11507536456
      ],
      "raw-INST_RETIRED": [
        20600680619,
        20600584543,
        20600692305,
        20600570190,
        20600663639,
        20600605478,
        20600661703,
        20600631394,
        20600657182,
        20600699301,
        20600712264,
        20600658590,
        20600539723,
        20600625049,
        20600715938,
        20600769332,
        20600733718,
        20600676196,
        20600717390,
        20600590129,
        20600727541,
        20600782710,
        20600721124,
        20600783822,
        20600737180,
        20600814367,
        20600595362,
        20600603611,
        20600657875,
        20600800854
      ],
      "raw-L1D_CACHE": [
        8789663849,
        8789184514,
        8789613061,
        8788919418,
        8789459309,
        8789172488,
        8789226720,
        8789501597,
        8790346493,
        8790143241,
        8790061600,
        8789039779,
        8789385583,
        8789300846,
        8790511823,
        8789963764,
        8790525989,
        8790607501,
        8789475621,
        8788923856,
        8789611577,
        8789668337,
        8789969444,
        8789558562,
        8789430101,
        8790205018,
        8789682418,
        8789260415,
        8789856267,
        8789489885
      ],
      "raw-L1D_CACHE_REFILL": [
        83719687,
        83591032,
        83426659,
        86234546,
        82925546,
        83838257,
        82120592,
        83350936,
        83149053,
        85938408,
        82980664,
        83159512,
        84525617,
        82326240,
        84335473,
        82561357,
        83381197,
        82718930,
        83717875,
        83793367,
        83024775,
        84418450,
        82095013,
        82470630,
        83376078,
        83061179,
        82505886,
        82198462,
        83223427,
        83361043
      ],
      "raw-L1I_CACHE": [
        6008308402,
        5978802601,
        6006569933,
        5997408133,
        5998513260,
        6008498976,
        6000125894,
        6002150435,
        5994564905,
        5999056033,
        5999762482,
        5995704614,
        5987313091,
        6012452434,
        5993694095,
        6014843122,
        5998809065,
        5999661840,
        6010715768,
        6003618986,
        5986085535,
        6014838359,
        5998063185,
        5992703625,
        5999410408,
        5994039324,
        6002995603,
        6001508323,
        5985935780,
        6000817949
      ],
      "raw-L1I_CACHE_REFILL": [
        447576,
        452441,
        474256,
        447966,
        463135,
        458714,
        474895,
        461039,
        451598,
        483226,
        478818,
        456480,
        458295,
        470660,
        463900,
        463166,
        451643,
        472757,
        470267,
        446997,
        482568,
        441741,
        454540,
        472032,
        488542,
        452605,
        445189,
        451800,
        452078,
        451716
      ],
      "raw-L2D_CACHE": [
        175909537,
        175650734,
        175483844,
        181105850,
        174663920,
        176278167,
        172714289,
        175305285,
        174939397,
        180527679,
        174616033,
        174991244,
        177613183,
        173261920,
        177511833,
        173785479,
        175352350,
        173918575,
        175893224,
        176084015,
        174535767,
        177229905,
        172734213,
        173532855,
        175394610,
        174752798,
        173490076,
        173049271,
        175073252,
        175244221
      ],
      "raw-L2D_CACHE_REFILL": [
        9246171,
        9240798,
        9288389,
        9256850,
        9274422,
        9264207,
        9241452,
        9247562,
        9273496,
        9310601,
        9308573,
        9268468,
        9228067,
        9237410,
        9282847,
        9254606,
        9295489,
        9250175,
        9252230,
        9219506,
        9224628,
        9210326,
        9248319,
        9314448,
        9248274,
        9300622,
        9224128,
        9271892,
        9288506,
        9269607
      ],
      "raw-LL_CACHE_RD": [
        17901088,
        17900470,
        18102386,
        17951367,
        17962559,
        18036694,
        17791369,
        17985614,
        17941818,
        18072487,
        18018618,
        18085152,
        17861197,
        17934240,
        17905932,
        18093718,
        18004082,
        17759953,
        17810320,
        17834046,
        17780418,
        17810218,
        17891175,
        18028186,
        17930245,
        18081570,
        17838013,
        18103416,
        18142477,
        18030083
      ],
      "raw-MEM_ACCESS": [
        8789664379,
        8789184936,
        8789613305,
        8788919715,
        8789459626,
        8789172987,
        8789227132,
        8789502123,
        8790346796,
        8790143454,
        8790061743,
        8789040314,
        8789386096,
        8789301222,
        8790512049,
        8789964323,
        8790526260,
        8790607815,
        8789476093,
        8788924423,
        8789612097,
        8789668880,
        8789969879,
        8789558710,
        8789430454,
        8790205333,
        8789682999,
        8789260877,
        8789856625,
        8789490371
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        59772,
        59776,
        59776,
        59768,
        59764,
        59760,
        59768,
        59776,
        59760,
        59756,
        59764,
        59772,
        59768,
        59772,
        59776,
        59772,
        59764,
        59776,
        59768,
        59764,
        59776,
        59772,
        59772,
        59768,
        59760,
        59756,
        59772,
        59772,
        59768,
        59780
      ],
      "raw-total-time": [
        4610.0,
        4610.0,
        4600.0,
        4600.0,
        4600.0,
        4600.0,
        4610.0,
        4600.0,
        4610.0,
        4600.0,
        4610.0,
        4610.0,
        4600.0,
        4610.0,
        4600.0,
        4600.0,
        4610.0,
        4610.0,
        4610.0,
        4610.0,
        4580.0,
        4600.0,
        4610.0,
        4600.0,
        4600.0,
        4600.0,
        4590.0,
        4610.0,
        4600.0,
        4600.0
      ],
      "rss-kb": 59768.933333333334,
      "total-time": 4603.333333333333
    },
    "binary_tree": {
      "CPU_CYCLES": 861846829.3068132,
      "INST_RETIRED": 1396548328.1097994,
      "L1D_CACHE": 519677864.16177535,
      "L1D_CACHE_REFILL": 3997673.325467719,
      "L1I_CACHE": 389407402.8933345,
      "L1I_CACHE_REFILL": 66267.89691878243,
      "L2D_CACHE": 10866984.425587859,
      "L2D_CACHE_REFILL": 226479.24620000416,
      "LL_CACHE_RD": 1657590.6654744807,
      "MEM_ACCESS": 519678068.2277378,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        863995311,
        862895944,
        863236611,
        862512713,
        860189456,
        861570641,
        866924397,
        861279975,
        866823162,
        852749143,
        866651284,
        866988723,
        856236058,
        866510028,
        860267524,
        867561739,
        853910870,
        867031988,
        861993006,
        862175029,
        850699396,
        863601206,
        862801277,
        863635094,
        852242554,
        860467390,
        866463767,
        861101898,
        856299889,
        866982829
      ],
      "raw-INST_RETIRED": [
        1396570199,
        1396487340,
        1396619767,
        1396557937,
        1396617791,
        1396483092,
        1396538921,
        1396572941,
        1396516078,
        1396543880,
        1396580163,
        1396615281,
        1396552522,
        1396554148,
        1396538988,
        1396605956,
        1396523704,
        1396563190,
        1396507143,
        1396525636,
        1396590964,
        1396489313,
        1396480960,
        1396519320,
        1396534192,
        1396464204,
        1396538955,
        1396566710,
        1396542315,
        1396648255
      ],
      "raw-L1D_CACHE": [
        519744372,
        519597075,
        519668689,
        519576918,
        519824086,
        519534441,
        519736779,
        519761271,
        519649533,
        519615915,
        519946913,
        519742742,
        519604659,
        519711070,
        519638751,
        519856507,
        519600749,
        519588556,
        519666095,
        519593053,
        519697915,
        519591000,
        519584379,
        519705543,
        519606375,
        519639811,
        519726606,
        519783429,
        519680731,
        519662206
      ],
      "raw-L1D_CACHE_REFILL": [
        4000080,
        4035047,
        3993806,
        3990878,
        3999600,
        3986019,
        3991575,
        4012708,
        3974388,
        3999690,
        3991923,
        3998658,
        3990185,
        3995951,
        3980583,
        3981075,
        3993785,
        3983523,
        4008597,
        4007050,
        3991716,
        4010621,
        4010452,
        4010534,
        3990937,
        4003938,
        3981558,
        4019681,
        4002435,
        3993818
      ],
      "raw-L1I_CACHE": [
        390321740,
        388734549,
        389515253,
        388676658,
        389168171,
        390096784,
        389357140,
        389010435,
        390280129,
        390263449,
        389682158,
        388965664,
        388740684,
        388966723,
        389364297,
        389300112,
        388664825,
        389871934,
        388882364,
        389055926,
        388959016,
        388912219,
        389960976,
        390491486,
        389150200,
        389835603,
        389010133,
        390656651,
        389463564,
        388876450
      ],
      "raw-L1I_CACHE_REFILL": [
        67430,
        67322,
        70558,
        63731,
        67555,
        64101,
        65436,
        66659,
        62561,
        63012,
        65486,
        65627,
        70628,
        69117,
        70918,
        67722,
        64258,
        71044,
        63029,
        66061,
        63167,
        63721,
        64571,
        69505,
        67541,
        68306,
        65449,
        63225,
        67479,
        64303
      ],
      "raw-L2D_CACHE": [
        10880775,
        10881992,
        10887735,
        10845856,
        10877715,
        10827266,
        10862417,
        10892156,
        10854658,
        10844624,
        10902036,
        10887211,
        10840401,
        10873688,
        10861472,
        10875427,
        10869800,
        10851532,
        10868308,
        10853052,
        10869156,
        10851315,
        10860588,
        10881719,
        10856657,
        10856729,
        10876724,
        10895307,
        10879240,
        10844414
      ],
      "raw-L2D_CACHE_REFILL": [
        232014,
        254313,
        247780,
        217339,
        222994,
        219753,
        223174,
        215125,
        215342,
        212186,
        220021,
        238903,
        248001,
        254583,
        240581,
        217766,
        219086,
        223588,
        223469,
        218271,
        218581,
        222623,
        216390,
        227271,
        220245,
        256088,
        216114,
        222036,
        222570,
        218791
      ],
      "raw-LL_CACHE_RD": [
        1656752,
        1691909,
        1685575,
        1649327,
        1649660,
        1641809,
        1644669,
        1647240,
        1644612,
        1644579,
        1654748,
        1675864,
        1688934,
        1712607,
        1679410,
        1645113,
        1646958,
        1657705,
        1648536,
        1642481,
        1647145,
        1645234,
        1647874,
        1646910,
        1652394,
        1682398,
        1652353,
        1643880,
        1655588,
        1648374
      ],
      "raw-MEM_ACCESS": [
        519744521,
        519597188,
        519668877,
        519577133,
        519824299,
        519534654,
        519736974,
        519761490,
        519649770,
        519616166,
        519947142,
        519742878,
        519604834,
        519711271,
        519638895,
        519856736,
        519600976,
        519588725,
        519666318,
        519593272,
        519698132,
        519591229,
        519584595,
        519705754,
        519606586,
        519639999,
        519726825,
        519783656,
        519680976,
        519662420
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        8036,
        8032,
        8036,
        8036,
        8036,
        8036,
        8032,
        8040,
        8028,
        8032,
        8032,
        8036,
        8036,
        8032,
        8024,
        8036,
        8040,
        8036,
        8028,
        8032,
        8028,
        8040,
        8028,
        8036,
        8032,
        8020,
        8032,
        8040,
        8028,
        8024
      ],
      "raw-total-time": [
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0,
        340.0
      ],
      "rss-kb": 8032.8,
      "total-time": 340.0
    },
    "cfrac": {
      "CPU_CYCLES": 18719655813.103287,
      "INST_RETIRED": 38614536549.29389,
      "L1D_CACHE": 11780982709.187769,
      "L1D_CACHE_REFILL": 19204735.98929755,
      "L1I_CACHE": 11035573438.16278,
      "L1I_CACHE_REFILL": 121012.28137043121,
      "L2D_CACHE": 57757012.37265022,
      "L2D_CACHE_REFILL": 187672.7541662013,
      "LL_CACHE_RD": 456749.39617222734,
      "MEM_ACCESS": 11780982604.035559,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        18711668510,
        18692318151,
        18696514499,
        18701605493,
        18682611903,
        18701136733,
        18730853372,
        18701839522,
        18731571200,
        18740079130,
        18909605360,
        18692692890,
        18692344154,
        18690213133,
        18728420173,
        18725901139,
        18867210048,
        18686491694,
        18730713622,
        18678848863,
        18735317501,
        18696757174,
        18705774804,
        18697775474,
        18729709039,
        18694874931,
        18692813465,
        18702017508,
        18738606930,
        18705284231
      ],
      "raw-INST_RETIRED": [
        38614494006,
        38614477557,
        38614460192,
        38614828529,
        38614349238,
        38614476026,
        38614495542,
        38614511264,
        38614398664,
        38614698303,
        38614679214,
        38614598251,
        38614515235,
        38614416379,
        38614653902,
        38614592983,
        38614559721,
        38614527270,
        38614581789,
        38614411967,
        38614645287,
        38614342625,
        38614422368,
        38614646331,
        38614399295,
        38614625314,
        38614480936,
        38614667150,
        38614471646,
        38614669500
      ],
      "raw-L1D_CACHE": [
        11781999380,
        11778525726,
        11778271722,
        11779244584,
        11778483705,
        11777781564,
        11778539708,
        11780117572,
        11777775635,
        11778338193,
        11823994049,
        11777924366,
        11778148810,
        11779351005,
        11778332925,
        11778179089,
        11806633230,
        11778513196,
        11778737185,
        11778226143,
        11777489386,
        11778155481,
        11781022991,
        11777651016,
        11778559654,
        11778208987,
        11777624773,
        11778600527,
        11776573538,
        11778591773
      ],
      "raw-L1D_CACHE_REFILL": [
        16929818,
        16909185,
        20129997,
        16958045,
        17010735,
        17749569,
        23501862,
        16947773,
        23646958,
        23550985,
        23133253,
        16874279,
        16918455,
        17803803,
        23480354,
        23496410,
        16957835,
        16989152,
        26035500,
        16978317,
        23407146,
        16953885,
        16940642,
        16873748,
        26691699,
        16945771,
        17061064,
        16930272,
        23499443,
        16880181
      ],
      "raw-L1I_CACHE": [
        11052680634,
        11022754966,
        11027517622,
        11031621832,
        11030469509,
        11024593892,
        11028406543,
        11038039878,
        11025083808,
        11021177488,
        11137218908,
        11026187817,
        11032821944,
        11032070375,
        11024986635,
        11023643404,
        11111018560,
        11026631750,
        11026263016,
        11025856867,
        11029560741,
        11025202845,
        11043697285,
        11030107362,
        11027961434,
        11025167180,
        11034208791,
        11025668165,
        11021809628,
        11035604007
      ],
      "raw-L1I_CACHE_REFILL": [
        127479,
        109753,
        119591,
        128745,
        92463,
        140775,
        124947,
        127776,
        116546,
        127567,
        127807,
        112578,
        129604,
        112317,
        121769,
        143689,
        124693,
        117758,
        102467,
        108968,
        129435,
        120015,
        124235,
        138202,
        121990,
        109739,
        120085,
        116726,
        109077,
        139903
      ],
      "raw-L2D_CACHE": [
        53061211,
        52909414,
        59627096,
        53001859,
        53026805,
        54702572,
        66234400,
        53001094,
        66552475,
        66319807,
        65558486,
        52871694,
        52968022,
        54720569,
        66112131,
        66276881,
        53156716,
        53033074,
        71353083,
        53044668,
        66137827,
        53054744,
        53076563,
        52851141,
        72919356,
        52998298,
        53235861,
        52942429,
        66416229,
        52854269
      ],
      "raw-L2D_CACHE_REFILL": [
        131891,
        151975,
        170675,
        251379,
        50921,
        332150,
        225351,
        294375,
        250012,
        332514,
        262255,
        96643,
        270599,
        135130,
        229377,
        208017,
        238210,
        217851,
        74558,
        134056,
        207481,
        269648,
        130833,
        215767,
        186396,
        157506,
        111370,
        152606,
        425363,
        258200
      ],
      "raw-LL_CACHE_RD": [
        254969,
        359396,
        386239,
        672803,
        99234,
        903265,
        562915,
        642964,
        701137,
        912744,
        611864,
        201338,
        822484,
        285344,
        562543,
        625624,
        687393,
        489445,
        140633,
        293135,
        611452,
        628761,
        291635,
        589654,
        454184,
        361503,
        223438,
        316755,
        1648223,
        698462
      ],
      "raw-MEM_ACCESS": [
        11781998742,
        11778525724,
        11778271750,
        11779244367,
        11778483964,
        11777781557,
        11778539552,
        11780117339,
        11777775693,
        11778338221,
        11823993657,
        11777924516,
        11778148683,
        11779350943,
        11778332433,
        11778178812,
        11806633072,
        11778512926,
        11778737049,
        11778226229,
        11777489170,
        11778155535,
        11781022998,
        11777650967,
        11778559717,
        11778208909,
        11777624605,
        11778600551,
        11776573592,
        11778591484
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        3880,
        3872,
        3880,
        3880,
        3872,
        3872,
        3880,
        3884,
        3876,
        3884,
        3884,
        3876,
        3880,
        3876,
        3864,
        3872,
        3884,
        3884,
        3880,
        3884,
        3880,
        3880,
        3880,
        3880,
        3876,
        3884,
        3880,
        3884,
        3880,
        3876
      ],
      "raw-total-time": [
        7480.0,
        7470.0,
        7470.0,
        7470.0,
        7480.0,
        7470.0,
        7480.0,
        7550.0,
        7480.0,
        7490.0,
        7570.0,
        7510.0,
        7480.0,
        7470.0,
        7480.0,
        7480.0,
        7470.0,
        7480.0,
        7470.0,
        7490.0,
        7480.0,
        7480.0,
        7470.0,
        7470.0,
        7490.0,
        7490.0,
        7480.0,
        7490.0,
        7470.0,
        7480.0
      ],
      "rss-kb": 3878.8,
      "total-time": 7484.666666666667
    },
    "espresso": {
      "CPU_CYCLES": 17727109234.01135,
      "INST_RETIRED": 30930785813.2142,
      "L1D_CACHE": 10308585776.5139,
      "L1D_CACHE_REFILL": 49555753.64754339,
      "L1I_CACHE": 12360459622.394115,
      "L1I_CACHE_REFILL": 3043151.839093902,
      "L2D_CACHE": 205472840.04345837,
      "L2D_CACHE_REFILL": 819631.9485222978,
      "LL_CACHE_RD": 1992792.0635227466,
      "MEM_ACCESS": 10308585608.983795,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        17736035864,
        17723748089,
        17730908609,
        17725774807,
        17730094361,
        17733524371,
        17722504951,
        17727626145,
        17720148392,
        17725933917,
        17732526592,
        17722139576,
        17722245070,
        17733406075,
        17725778633,
        17720091715,
        17733457959,
        17720574970,
        17726932904,
        17725880989,
        17725789514,
        17733194908,
        17727554433,
        17718903033,
        17724694024,
        17727788280,
        17744284441,
        17722104259,
        17725605029,
        17724051216
      ],
      "raw-INST_RETIRED": [
        30930716321,
        30930902842,
        30930863029,
        30930843969,
        30930762287,
        30930895485,
        30930818384,
        30930957422,
        30930776576,
        30930663087,
        30930584568,
        30930671942,
        30930816053,
        30930828030,
        30930720675,
        30930615785,
        30930659338,
        30930628988,
        30930773902,
        30930726676,
        30930871168,
        30930888308,
        30930828681,
        30930710624,
        30930899348,
        30930778430,
        30930851941,
        30930890893,
        30930878591,
        30930751058
      ],
      "raw-L1D_CACHE": [
        10307842690,
        10307918576,
        10308003199,
        10309086325,
        10307780599,
        10309351367,
        10308667811,
        10308700751,
        10308801325,
        10308350796,
        10308997262,
        10308807554,
        10308309410,
        10308921624,
        10308060351,
        10308330530,
        10308569737,
        10308448985,
        10309330652,
        10308861920,
        10308425653,
        10308703796,
        10309068474,
        10307779609,
        10308987965,
        10308855211,
        10308760397,
        10308632176,
        10308760617,
        10308458204
      ],
      "raw-L1D_CACHE_REFILL": [
        49567160,
        49257285,
        49932263,
        49520052,
        49417242,
        50164871,
        49118615,
        50020320,
        49861028,
        49188514,
        49236342,
        49517525,
        49810621,
        50120061,
        49351054,
        49481439,
        49703828,
        49269298,
        49270707,
        49831951,
        48909369,
        50256240,
        48863304,
        49124423,
        49593731,
        49450302,
        50019893,
        49555924,
        49340972,
        49959258
      ],
      "raw-L1I_CACHE": [
        12359583666,
        12357976720,
        12358566550,
        12362502015,
        12358243022,
        12363960365,
        12359738928,
        12359928249,
        12360065183,
        12358640781,
        12361052009,
        12361439522,
        12359141500,
        12361550002,
        12359294097,
        12358056790,
        12359123768,
        12358619703,
        12362813055,
        12362520653,
        12359117409,
        12359977542,
        12362027906,
        12360122920,
        12362910012,
        12362728047,
        12361956252,
        12359935439,
        12362281315,
        12359918663
      ],
      "raw-L1I_CACHE_REFILL": [
        3280859,
        2426385,
        2826581,
        2592807,
        2654130,
        3875680,
        3473248,
        2812471,
        3420674,
        2550114,
        3350357,
        3466656,
        3005527,
        2824352,
        3449119,
        3956055,
        3451416,
        2467251,
        2463319,
        3067379,
        3006161,
        2702693,
        3191746,
        3242278,
        3042949,
        3941470,
        3322770,
        2505148,
        3468339,
        2452214
      ],
      "raw-L2D_CACHE": [
        204471593,
        203889372,
        205994147,
        204240597,
        204345397,
        208085421,
        205125106,
        206683073,
        206364895,
        203607389,
        205993601,
        206700341,
        205936682,
        206305109,
        205657403,
        206812042,
        205427851,
        204720754,
        203669466,
        206065696,
        202879891,
        205776805,
        203373784,
        204469407,
        206888507,
        206923916,
        207464204,
        204518522,
        206295669,
        205619962
      ],
      "raw-L2D_CACHE_REFILL": [
        918525,
        868954,
        727387,
        784919,
        790741,
        793733,
        807843,
        876064,
        847288,
        881463,
        810631,
        833930,
        719484,
        826960,
        802571,
        800145,
        960715,
        876059,
        866264,
        757294,
        756335,
        778870,
        910306,
        677475,
        879155,
        933606,
        993756,
        712774,
        677545,
        830366
      ],
      "raw-LL_CACHE_RD": [
        2346065,
        2070337,
        1802496,
        1858880,
        1934877,
        1859042,
        2006743,
        2074703,
        2015168,
        2105278,
        2097717,
        1989432,
        1796358,
        1974333,
        1894810,
        1996975,
        2308743,
        2092122,
        2123944,
        1886589,
        1881246,
        1928297,
        2199175,
        1681783,
        2027740,
        2240444,
        2371315,
        1716180,
        1694260,
        2045519
      ],
      "raw-MEM_ACCESS": [
        10307842767,
        10307918403,
        10308003366,
        10309085901,
        10307780622,
        10309350955,
        10308667607,
        10308700187,
        10308800951,
        10308350719,
        10308997347,
        10308807437,
        10308309273,
        10308921358,
        10308060042,
        10308330454,
        10308569483,
        10308448749,
        10309330406,
        10308861861,
        10308425518,
        10308703893,
        10309068302,
        10307779524,
        10308987302,
        10308854975,
        10308760376,
        10308632073,
        10308760733,
        10308457956
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        5564,
        5576,
        5568,
        5576,
        5572,
        5568,
        5568,
        5568,
        5568,
        5560,
        5560,
        5572,
        5568,
        5564,
        5560,
        5564,
        5560,
        5560,
        5576,
        5568,
        5564,
        5564,
        5572,
        5576,
        5568,
        5560,
        5572,
        5572,
        5560,
        5576
      ],
      "raw-total-time": [
        7090.0,
        7090.0,
        7080.0,
        7090.0,
        7080.0,
        7090.0,
        7090.0,
        7090.0,
        7090.0,
        7080.0,
        7080.0,
        7090.0,
        7080.0,
        7080.0,
        7090.0,
        7080.0,
        7080.0,
        7090.0,
        7090.0,
        7080.0,
        7090.0,
        7080.0,
        7080.0,
        7090.0,
        7080.0,
        7090.0,
        7090.0,
        7080.0,
        7080.0,
        7080.0
      ],
      "rss-kb": 5567.466666666666,
      "total-time": 7085.0
    },
    "glibc_bench_simple": {
      "CPU_CYCLES": 20084654536.947838,
      "INST_RETIRED": 19666708581.576744,
      "L1D_CACHE": 7646581079.606205,
      "L1D_CACHE_REFILL": 19265628.710138362,
      "L1I_CACHE": 5076258688.911073,
      "L1I_CACHE_REFILL": 74646.63321766317,
      "L2D_CACHE": 47135313.01071936,
      "L2D_CACHE_REFILL": 52230.55207128571,
      "LL_CACHE_RD": 92749.89130097908,
      "MEM_ACCESS": 7646581289.038359,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        21147555929,
        19180848381,
        20475664066,
        21267778207,
        20197572102,
        18000590953,
        21922287656,
        20292770021,
        17997635738,
        21077052248,
        21942509043,
        19123457956,
        21032466759,
        21089851410,
        21155599324,
        20561558862,
        19201413589,
        20193954175,
        21213828167,
        18582374067,
        19181833836,
        20870135253,
        20835376735,
        19138289414,
        20472886811,
        19186267749,
        18782556169,
        18012253819,
        21284536033,
        20125903524
      ],
      "raw-INST_RETIRED": [
        20550022569,
        18780906792,
        20033444888,
        20701945572,
        19690878531,
        17712963045,
        21404274866,
        19978011190,
        17712719118,
        20477303689,
        21426248081,
        18726027517,
        20438454301,
        20649858000,
        20557754051,
        20105855002,
        18931997089,
        19730950734,
        20612860673,
        18312500313,
        18862474920,
        20516778999,
        20354232741,
        18746770388,
        19946926942,
        18791199658,
        18661466912,
        17713191718,
        20791194832,
        19950815484
      ],
      "raw-L1D_CACHE": [
        8021687607,
        7302165831,
        7794428028,
        8074212836,
        7672263805,
        6869751213,
        8335957557,
        7745629610,
        6869666100,
        7992000516,
        8344358755,
        7279759570,
        7976235038,
        8029970046,
        8024784962,
        7824491485,
        7334577380,
        7679844213,
        8047169582,
        7097988176,
        7307935036,
        7960224067,
        7924775787,
        7288128955,
        7776449565,
        7306244733,
        7203335909,
        6869875095,
        8095402717,
        7709252921
      ],
      "raw-L1D_CACHE_REFILL": [
        19844808,
        19782721,
        20959934,
        20756753,
        20019129,
        15630169,
        21081866,
        19824850,
        15457685,
        20029506,
        20962195,
        19785433,
        19982163,
        21049424,
        20077881,
        21244718,
        16593068,
        20659653,
        19928636,
        16788605,
        16410049,
        20006261,
        21019249,
        19973452,
        19775304,
        19779397,
        15676844,
        15646244,
        21287100,
        21039115
      ],
      "raw-L1I_CACHE": [
        5301397339,
        4847934784,
        5170517984,
        5341069079,
        5080664243,
        4573415727,
        5524084041,
        5159900829,
        4573188224,
        5282336565,
        5529496810,
        4833611963,
        5272476136,
        5330759097,
        5303153934,
        5189440851,
        4890040096,
        5092101070,
        5317211460,
        4729297635,
        4871644430,
        5295580232,
        5252903485,
        4838717272,
        5146504885,
        4850281359,
        4820267413,
        4573412695,
        5365862818,
        5152760376
      ],
      "raw-L1I_CACHE_REFILL": [
        75466,
        74512,
        70316,
        73346,
        69655,
        69233,
        72466,
        73254,
        67752,
        75046,
        72929,
        77297,
        73135,
        83905,
        81903,
        81348,
        72481,
        74928,
        74151,
        77905,
        69833,
        77079,
        77033,
        75916,
        74828,
        75176,
        69980,
        71128,
        89118,
        72296
      ],
      "raw-L2D_CACHE": [
        48493780,
        48111494,
        51005499,
        50619321,
        48815815,
        38529601,
        51489683,
        48559955,
        37904293,
        48905644,
        51127537,
        48099844,
        48738365,
        51661144,
        49045969,
        51802791,
        41056691,
        50915478,
        48533528,
        41417290,
        40639537,
        49073464,
        51187822,
        48594621,
        48230943,
        47949158,
        38598672,
        38639413,
        51922446,
        51435190
      ],
      "raw-L2D_CACHE_REFILL": [
        48473,
        54333,
        62915,
        61783,
        43011,
        37128,
        59393,
        52650,
        39934,
        46074,
        58663,
        47904,
        51630,
        58582,
        67798,
        52210,
        42966,
        48574,
        46874,
        56818,
        50931,
        56902,
        57067,
        52481,
        57637,
        52893,
        50292,
        46476,
        59713,
        59378
      ],
      "raw-LL_CACHE_RD": [
        85019,
        95462,
        112750,
        109215,
        77116,
        67104,
        106444,
        92099,
        71830,
        80946,
        104913,
        83669,
        92661,
        105071,
        130823,
        93073,
        76923,
        85227,
        82280,
        98259,
        90938,
        100835,
        100989,
        92769,
        101085,
        93080,
        86973,
        82421,
        106086,
        104628
      ],
      "raw-MEM_ACCESS": [
        8021687914,
        7302166385,
        7794427884,
        8074212864,
        7672264185,
        6869751646,
        8335957233,
        7745630132,
        6869666449,
        7992000905,
        8344358814,
        7279760007,
        7976235533,
        8029969785,
        8024784681,
        7824492125,
        7334578165,
        7679844721,
        8047169760,
        7097987870,
        7307935263,
        7960224108,
        7924776027,
        7288129176,
        7776449455,
        7306244480,
        7203336080,
        6869875282,
        8095402792,
        7709253523
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        3196,
        3192,
        3192,
        3196,
        3204,
        3192,
        3180,
        3196,
        3192,
        3204,
        3200,
        3188,
        3192,
        3204,
        3192,
        3200,
        3196,
        3196,
        3196,
        3196,
        3200,
        3196,
        3184,
        3200,
        3192,
        3192,
        3196,
        3196,
        3200,
        3188
      ],
      "raw-total-time": [
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9590.0,
        9600.0,
        9640.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0,
        9600.0
      ],
      "rss-kb": 3194.9333333333334,
      "total-time": 9601.0
    },
    "mstress": {
      "CPU_CYCLES": 807482142.6214708,
      "INST_RETIRED": 1422535050.1659365,
      "L1D_CACHE": 259357804.4307537,
      "L1D_CACHE_REFILL": 6299983.264946615,
      "L1I_CACHE": 429895293.98317486,
      "L1I_CACHE_REFILL": 405897.5630817562,
      "L2D_CACHE": 49017396.26428132,
      "L2D_CACHE_REFILL": 2779803.729421982,
      "LL_CACHE_RD": 18542831.183694784,
      "MEM_ACCESS": 259380982.89199504,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        745383556,
        747904987,
        747509642,
        938145286,
        898208550,
        738063628,
        832393308,
        762973421,
        776638590,
        685079438,
        852865597,
        856632020,
        846302067,
        804092905,
        882658182,
        823986511,
        853742312,
        983892075,
        824319594,
        861256606,
        693478845,
        751772050,
        951093518,
        747835902,
        831047113,
        854889195,
        589691708,
        753151260,
        794141587,
        932812981
      ],
      "raw-INST_RETIRED": [
        1335985013,
        1315199518,
        1341732430,
        1629672173,
        1584751926,
        1292965448,
        1457665776,
        1357098874,
        1339053154,
        1218661409,
        1484871683,
        1474000101,
        1469088852,
        1402488089,
        1545506768,
        1457096719,
        1519286800,
        1727325239,
        1449400327,
        1502862766,
        1254244346,
        1329854922,
        1648845841,
        1334271935,
        1460460379,
        1505832158,
        1062245498,
        1323504324,
        1444015297,
        1616655887
      ],
      "raw-L1D_CACHE": [
        240679102,
        238841144,
        239027779,
        300823414,
        291657734,
        236329650,
        267118032,
        245750777,
        249597759,
        223294130,
        270301656,
        268652287,
        270026493,
        263070598,
        283201472,
        265129024,
        277035374,
        313077235,
        264186430,
        278298886,
        226210547,
        241160184,
        299881158,
        237422649,
        271876076,
        269504004,
        190373586,
        240595244,
        259900131,
        299473681
      ],
      "raw-L1D_CACHE_REFILL": [
        5725608,
        5794003,
        5686260,
        7489109,
        7045142,
        5794806,
        6576669,
        5882408,
        6286434,
        5414123,
        6660356,
        6702572,
        6645704,
        6464132,
        6844157,
        6505557,
        6670791,
        7707248,
        6459151,
        6787806,
        5263063,
        5829740,
        7324047,
        5687885,
        6614207,
        6603825,
        4481571,
        5863032,
        6029459,
        7389795
      ],
      "raw-L1I_CACHE": [
        401292150,
        398127435,
        403290297,
        495436918,
        478943940,
        391141813,
        441402905,
        409962139,
        406588985,
        366629779,
        451693924,
        448718410,
        446093926,
        424025307,
        467815009,
        440905117,
        456762959,
        521846575,
        438820942,
        455855863,
        376128545,
        401751402,
        501507475,
        401579406,
        439821655,
        456217541,
        318965962,
        399685064,
        432267446,
        489553967
      ],
      "raw-L1I_CACHE_REFILL": [
        390529,
        367317,
        366185,
        467742,
        457191,
        376396,
        417821,
        368422,
        437213,
        369453,
        416887,
        402955,
        426006,
        429113,
        442473,
        398209,
        416905,
        486761,
        414678,
        425716,
        350998,
        379218,
        453645,
        363286,
        449039,
        408867,
        299480,
        381073,
        393326,
        485472
      ],
      "raw-L2D_CACHE": [
        46261224,
        45700294,
        46544640,
        56425219,
        53987276,
        44380746,
        50312863,
        46906359,
        46069429,
        41646038,
        51598189,
        51134267,
        51032097,
        48009971,
        52955735,
        50624819,
        51974087,
        59179703,
        50013555,
        51818686,
        42805717,
        46148194,
        57175860,
        45903714,
        49682968,
        52259171,
        36467153,
        45938636,
        49332930,
        55463757
      ],
      "raw-L2D_CACHE_REFILL": [
        2591538,
        2543965,
        2582245,
        3215384,
        3092101,
        2555044,
        2882563,
        2577377,
        2739363,
        2426210,
        2918206,
        2950819,
        2903262,
        2753614,
        3006251,
        2808806,
        2957931,
        3439665,
        2822577,
        2908459,
        2358454,
        2572425,
        3235692,
        2603095,
        2863657,
        2927743,
        2044176,
        2623642,
        2704658,
        3245742
      ],
      "raw-LL_CACHE_RD": [
        17698536,
        17049660,
        17837065,
        21009450,
        20515628,
        16838101,
        19052213,
        17667815,
        17272169,
        16216379,
        19193370,
        19142666,
        18863653,
        17950584,
        19968070,
        19017095,
        19978475,
        22650275,
        18913536,
        19108027,
        16482141,
        17346355,
        21229275,
        17720299,
        18885336,
        19703005,
        14107604,
        17356704,
        19112643,
        20825432
      ],
      "raw-MEM_ACCESS": [
        240701287,
        238864455,
        239048977,
        300845899,
        291682162,
        236350683,
        267140492,
        245774151,
        249618877,
        223315805,
        270329478,
        268677816,
        270050551,
        263093590,
        283225994,
        265151302,
        277057905,
        313106659,
        264209904,
        278323349,
        226230971,
        241183608,
        299905978,
        237444486,
        271898419,
        269530249,
        190390006,
        240616653,
        259924183,
        299499913
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        92244,
        94172,
        89560,
        83476,
        82136,
        90068,
        85444,
        93308,
        92300,
        93264,
        83000,
        94964,
        86180,
        94028,
        87496,
        87824,
        88980,
        78408,
        85208,
        85392,
        91316,
        88340,
        90736,
        88124,
        89812,
        86632,
        87384,
        88408,
        87292,
        91780
      ],
      "raw-total-time": [
        310.0,
        310.0,
        300.0,
        300.0,
        300.0,
        300.0,
        300.0,
        310.0,
        310.0,
        310.0,
        300.0,
        310.0,
        310.0,
        310.0,
        300.0,
        310.0,
        310.0,
        300.0,
        300.0,
        300.0,
        310.0,
        310.0,
        310.0,
        310.0,
        300.0,
        310.0,
        310.0,
        310.0,
        300.0,
        300.0
      ],
      "rss-kb": 88575.86666666667,
      "total-time": 305.6666666666667
    },
    "richards": {
      "CPU_CYCLES": 25429728502.959484,
      "INST_RETIRED": 46903058142.61496,
      "L1D_CACHE": 22916637272.490505,
      "L1D_CACHE_REFILL": 26140849.878932007,
      "L1I_CACHE": 15010839123.97025,
      "L1I_CACHE_REFILL": 351818.9499860432,
      "L2D_CACHE": 626695836.4714836,
      "L2D_CACHE_REFILL": 17633954.197303105,
      "LL_CACHE_RD": 249977766.7883334,
      "MEM_ACCESS": 22916636996.937126,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.0,
      "normalised-INST_RETIRED": 1.0,
      "normalised-L1D_CACHE": 1.0,
      "normalised-L1D_CACHE_REFILL": 1.0,
      "normalised-L1I_CACHE": 1.0,
      "normalised-L1I_CACHE_REFILL": 1.0,
      "normalised-L2D_CACHE": 1.0,
      "normalised-L2D_CACHE_REFILL": 1.0,
      "normalised-LL_CACHE_RD": 1.0,
      "normalised-MEM_ACCESS": 1.0,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0,
      "normalised-total-time": 1.0,
      "raw-CPU_CYCLES": [
        25366032657,
        25331923019,
        25346345207,
        25388046430,
        25565552948,
        25517589572,
        25660799927,
        25571251065,
        25361315305,
        25359709849,
        25538615693,
        25406104437,
        25579856951,
        25350033535,
        25376570251,
        25307827064,
        25341049713,
        25610655941,
        25391361378,
        25347645366,
        25340776190,
        25494623121,
        25517302496,
        25362611388,
        25322960464,
        25521471897,
        25304542930,
        25338938101,
        25384680165,
        25592251609
      ],
      "raw-INST_RETIRED": [
        46903148016,
        46903212515,
        46902904496,
        46903001179,
        46903207730,
        46903126982,
        46903043586,
        46903052824,
        46903131240,
        46903066929,
        46903189826,
        46902997753,
        46903084736,
        46902910095,
        46903111131,
        46902936275,
        46902853335,
        46903052395,
        46902816261,
        46902867287,
        46903169528,
        46902995249,
        46903053200,
        46903019387,
        46903030566,
        46902988519,
        46903085029,
        46903142813,
        46903188263,
        46903357138
      ],
      "raw-L1D_CACHE": [
        22925102025,
        22892981887,
        22921702993,
        22898518931,
        22930548830,
        22933585499,
        22931076704,
        22936458140,
        22899530446,
        22892963700,
        22936910980,
        22923659606,
        22930466175,
        22895242256,
        22894602973,
        22920482464,
        22921870151,
        22936032449,
        22896460709,
        22924202552,
        22895185062,
        22934639528,
        22933388560,
        22895007308,
        22923725438,
        22933950716,
        22921968107,
        22892700516,
        22891703766,
        22934642347
      ],
      "raw-L1D_CACHE_REFILL": [
        26951906,
        26001336,
        25959986,
        25833575,
        26882152,
        25832825,
        26060084,
        28385025,
        25572027,
        25989164,
        27628291,
        27276930,
        27244478,
        26493586,
        25354762,
        26854124,
        24670525,
        26991796,
        25128778,
        24475843,
        26064289,
        25745278,
        25595161,
        26092248,
        25360150,
        24994673,
        25847037,
        26304557,
        26947398,
        26117362
      ],
      "raw-L1I_CACHE": [
        15007759739,
        14986334518,
        15028118817,
        15027543543,
        15019232002,
        15000082666,
        15029247461,
        15027574310,
        15023474637,
        14979825111,
        15018878886,
        15020957922,
        15019302426,
        14980005319,
        14975118980,
        14991349962,
        15020984921,
        15044596111,
        15002836539,
        15041548456,
        15010452606,
        15006057639,
        15047345384,
        14996496702,
        15033451386,
        15031042410,
        14995326095,
        14957684066,
        14972895631,
        15030168328
      ],
      "raw-L1I_CACHE_REFILL": [
        339212,
        377662,
        345530,
        377889,
        349929,
        351167,
        325236,
        421876,
        360375,
        335374,
        383530,
        331169,
        333939,
        331685,
        377568,
        362273,
        331621,
        373974,
        323529,
        354806,
        356292,
        341290,
        341638,
        344804,
        332435,
        364425,
        346067,
        362511,
        342758,
        351948
      ],
      "raw-L2D_CACHE": [
        626656872,
        626922080,
        626590758,
        626991048,
        626742674,
        626707907,
        626566981,
        626954772,
        626538327,
        626727889,
        626505497,
        626812399,
        626658049,
        626571358,
        626586975,
        626833481,
        626601343,
        626606664,
        626735649,
        626593870,
        626682484,
        626599143,
        626732204,
        626790782,
        626718147,
        626638931,
        626594662,
        626758062,
        626810011,
        626646428
      ],
      "raw-L2D_CACHE_REFILL": [
        18935364,
        16846545,
        17946720,
        17377542,
        19006407,
        17521929,
        19010090,
        18204983,
        16565485,
        18052798,
        16777794,
        17759483,
        19573524,
        17839845,
        17364026,
        16535797,
        16398827,
        17641157,
        17435066,
        16657085,
        16665138,
        16821818,
        18124862,
        18087152,
        17253412,
        16514137,
        17089120,
        18043642,
        19029713,
        18583658
      ],
      "raw-LL_CACHE_RD": [
        253209368,
        249229619,
        249045706,
        250481833,
        248914479,
        250072962,
        251470158,
        247606458,
        250255673,
        251821351,
        249234035,
        250493992,
        251842553,
        251792176,
        247999141,
        247033125,
        246827139,
        245856808,
        248034315,
        247929319,
        250104928,
        250458602,
        251617621,
        250923498,
        251542646,
        247583996,
        251174764,
        252476486,
        253241804,
        251282188
      ],
      "raw-MEM_ACCESS": [
        22925101458,
        22892980860,
        22921702921,
        22898518689,
        22930548813,
        22933585186,
        22931076839,
        22936457666,
        22899529742,
        22892963516,
        22936910465,
        22923659697,
        22930465977,
        22895242059,
        22894602899,
        22920482702,
        22921870200,
        22936032453,
        22896460719,
        22924202663,
        22895184634,
        22934639261,
        22933388288,
        22895006824,
        22923725104,
        22933950257,
        22921967762,
        22892700127,
        22891703043,
        22934641729
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        9056,
        9060,
        9056,
        9064,
        9076,
        9060,
        9068,
        9076,
        9072,
        9072,
        9076,
        9072,
        9068,
        9080,
        9068,
        9072,
        9076,
        9068,
        9072,
        9064,
        9068,
        9060,
        9076,
        9068,
        9076,
        9068,
        9068,
        9072,
        9072,
        9068
      ],
      "raw-total-time": [
        10200.0,
        10160.0,
        10190.0,
        10120.0,
        10170.0,
        10130.0,
        10210.0,
        10250.0,
        10190.0,
        10170.0,
        10190.0,
        10160.0,
        10220.0,
        10190.0,
        10170.0,
        10130.0,
        10190.0,
        10200.0,
        10150.0,
        10210.0,
        10140.0,
        10120.0,
        10200.0,
        10210.0,
        10120.0,
        10250.0,
        10150.0,
        10230.0,
        10130.0,
        10170.0
      ],
      "rss-kb": 9069.066666666668,
      "total-time": 10177.333333333334
    }
  },
  "purecap": {
    "barnes": {
      "CPU_CYCLES": 13605112863.608833,
      "INST_RETIRED": 21609247305.93376,
      "L1D_CACHE": 10830563877.880224,
      "L1D_CACHE_REFILL": 161065016.0547388,
      "L1I_CACHE": 6085588219.7942505,
      "L1I_CACHE_REFILL": 380116.16856076394,
      "L2D_CACHE": 329330244.57048833,
      "L2D_CACHE_REFILL": 9400195.550043343,
      "LL_CACHE_RD": 25987079.086882822,
      "MEM_ACCESS": 10830563864.513735,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.1819601121287617,
      "normalised-INST_RETIRED": 1.048957946381585,
      "normalised-L1D_CACHE": 1.2321939157859114,
      "normalised-L1D_CACHE_REFILL": 1.9317257272485162,
      "normalised-L1I_CACHE": 1.0143391103511556,
      "normalised-L1I_CACHE_REFILL": 0.8242119955410241,
      "normalised-L2D_CACHE": 1.8781930865944414,
      "normalised-L2D_CACHE_REFILL": 1.014990794360342,
      "normalised-LL_CACHE_RD": 1.4475359319264418,
      "normalised-MEM_ACCESS": 1.2321938584704326,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.4457008880867874,
      "normalised-total-time": 1.181969587255612,
      "raw-CPU_CYCLES": [
        13608690722,
        13605516769,
        13605423238,
        13605875884,
        13604638199,
        13606670664,
        13605419076,
        13606622921,
        13607496690,
        13606098141,
        13605688407,
        13603535650,
        13604142976,
        13602329273,
        13604782694,
        13602709686,
        13602090860,
        13604818455,
        13605204796,
        13605854210,
        13604943419,
        13605165420,
        13603516875,
        13606174538,
        13608407099,
        13603867107,
        13604104510,
        13606064547,
        13602448334,
        13605087601
      ],
      "raw-INST_RETIRED": [
        21609206974,
        21609192002,
        21609220660,
        21609225187,
        21609242485,
        21609163221,
        21609314106,
        21609174723,
        21609160209,
        21609172103,
        21609428064,
        21609151385,
        21609271126,
        21609311545,
        21609335307,
        21609410049,
        21609332704,
        21609330248,
        21609223932,
        21609220616,
        21609170886,
        21609227687,
        21609273219,
        21609285893,
        21609170300,
        21609281597,
        21609120453,
        21609259096,
        21609212030,
        21609331375
      ],
      "raw-L1D_CACHE": [
        10830603645,
        10830424875,
        10830445698,
        10830555267,
        10830608952,
        10830584030,
        10830909686,
        10830711009,
        10830784954,
        10830591296,
        10830473587,
        10830533792,
        10830404724,
        10830616259,
        10830659823,
        10830609588,
        10830426792,
        10830566047,
        10830599996,
        10830367798,
        10830607204,
        10830898624,
        10830532154,
        10830581790,
        10830441906,
        10830587460,
        10830515165,
        10830410758,
        10830376674,
        10830486808
      ],
      "raw-L1D_CACHE_REFILL": [
        161034033,
        161117056,
        161055651,
        161067696,
        161020555,
        161099477,
        161091047,
        161059717,
        161103684,
        161086210,
        161115607,
        161068268,
        161013957,
        161118203,
        161028001,
        161080385,
        161120624,
        161107386,
        161003597,
        161043685,
        161004826,
        161047496,
        161105266,
        161089085,
        161080578,
        161029493,
        161038720,
        161021082,
        161044189,
        161055029
      ],
      "raw-L1I_CACHE": [
        6086706326,
        6087551093,
        6087701905,
        6084462779,
        6087573293,
        6085533700,
        6075083443,
        6086148843,
        6082724913,
        6082412169,
        6084163613,
        6084417317,
        6086981366,
        6087928572,
        6087300688,
        6087933793,
        6087628826,
        6085722630,
        6088422544,
        6088962424,
        6086595613,
        6083123446,
        6086619338,
        6083929730,
        6075086885,
        6088099528,
        6084807313,
        6087911499,
        6089906575,
        6086234314
      ],
      "raw-L1I_CACHE_REFILL": [
        375903,
        383347,
        376531,
        384899,
        385034,
        371742,
        383643,
        382301,
        372074,
        374269,
        394338,
        376533,
        379988,
        387834,
        382785,
        383148,
        388024,
        377134,
        375663,
        382177,
        380877,
        378188,
        380193,
        376505,
        381949,
        387420,
        376302,
        377758,
        370160,
        377892
      ],
      "raw-L2D_CACHE": [
        329257484,
        329449201,
        329345957,
        329314277,
        329244060,
        329380846,
        329375989,
        329339090,
        329413493,
        329350756,
        329447175,
        329360459,
        329239246,
        329426733,
        329252515,
        329366252,
        329464815,
        329443440,
        329212594,
        329296935,
        329218710,
        329298753,
        329400247,
        329387620,
        329420081,
        329211707,
        329226723,
        329250471,
        329246766,
        329265241
      ],
      "raw-L2D_CACHE_REFILL": [
        9397635,
        9405652,
        9381254,
        9407666,
        9395040,
        9383686,
        9413954,
        9391481,
        9409045,
        9420496,
        9441306,
        9383973,
        9409126,
        9395988,
        9400435,
        9400073,
        9422153,
        9379508,
        9381723,
        9382854,
        9389280,
        9404079,
        9428902,
        9414216,
        9384503,
        9399780,
        9384794,
        9404137,
        9383461,
        9410046
      ],
      "raw-LL_CACHE_RD": [
        25939309,
        25984031,
        26016908,
        26006021,
        25979463,
        25948574,
        25965689,
        25963091,
        26013508,
        26048568,
        26027303,
        25918768,
        25994942,
        25959396,
        25996766,
        25975167,
        26011353,
        25939691,
        25978893,
        25943948,
        25997383,
        26020931,
        26042580,
        26016413,
        25975381,
        25982723,
        26002435,
        25999652,
        25983054,
        25980980
      ],
      "raw-MEM_ACCESS": [
        10830603881,
        10830424788,
        10830445791,
        10830555104,
        10830608938,
        10830584164,
        10830909562,
        10830710992,
        10830785055,
        10830590963,
        10830473107,
        10830533743,
        10830404587,
        10830616244,
        10830659939,
        10830609593,
        10830426713,
        10830566028,
        10830600070,
        10830367853,
        10830607268,
        10830898396,
        10830532127,
        10830581831,
        10830441978,
        10830587475,
        10830515335,
        10830410743,
        10830376855,
        10830486837
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408,
        86408
      ],
      "raw-total-time": [
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5450.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0,
        5450.0,
        5440.0,
        5450.0,
        5440.0,
        5440.0,
        5440.0,
        5440.0
      ],
      "rss-kb": 86408.0,
      "total-time": 5441.0
    },
    "binary_tree": {
      "CPU_CYCLES": 1993551436.1313925,
      "INST_RETIRED": 1601100495.876238,
      "L1D_CACHE": 732186099.3409842,
      "L1D_CACHE_REFILL": 9767599.228007326,
      "L1I_CACHE": 439041609.3955096,
      "L1I_CACHE_REFILL": 133774.8623324275,
      "L2D_CACHE": 25059010.78769955,
      "L2D_CACHE_REFILL": 527778.5413213606,
      "LL_CACHE_RD": 5204987.849171611,
      "MEM_ACCESS": 732186294.2096064,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 2.3131157049505116,
      "normalised-INST_RETIRED": 1.1464698096365171,
      "normalised-L1D_CACHE": 1.408923007567348,
      "normalised-L1D_CACHE_REFILL": 2.4433210101939826,
      "normalised-L1I_CACHE": 1.1274608703722326,
      "normalised-L1I_CACHE_REFILL": 2.0186978695941,
      "normalised-L2D_CACHE": 2.305976507033041,
      "normalised-L2D_CACHE_REFILL": 2.3303616122745243,
      "normalised-LL_CACHE_RD": 3.1400923989166514,
      "normalised-MEM_ACCESS": 1.4089228292942728,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.6386647246290211,
      "normalised-total-time": 2.323529411764706,
      "raw-CPU_CYCLES": [
        1993625508,
        1992767287,
        1992889714,
        1993094952,
        1993203802,
        1993382912,
        1993386345,
        1993726623,
        1993818780,
        1994364093,
        1993715373,
        1993539016,
        1993648346,
        1993106848,
        1993768399,
        1993903875,
        1994166419,
        1993625212,
        1994349277,
        1993579240,
        1993732228,
        1992673337,
        1993051113,
        1994135032,
        1993078841,
        1992965362,
        1993644159,
        1993448839,
        1994475945,
        1993677833
      ],
      "raw-INST_RETIRED": [
        1601098601,
        1601129743,
        1601087763,
        1601051861,
        1601080102,
        1601123450,
        1601089656,
        1601078002,
        1601094996,
        1601149343,
        1601087927,
        1601139406,
        1601094991,
        1601084157,
        1601098377,
        1601108269,
        1601103512,
        1601087324,
        1601085837,
        1601079053,
        1601109476,
        1601103779,
        1601116666,
        1601086962,
        1601113033,
        1601098337,
        1601059275,
        1601126051,
        1601106693,
        1601142239
      ],
      "raw-L1D_CACHE": [
        732152064,
        732179152,
        732128178,
        732143009,
        732209968,
        732151718,
        732095013,
        732120712,
        732107123,
        732315749,
        732088358,
        732113788,
        732180787,
        732152990,
        732120674,
        732180755,
        732432344,
        732147644,
        732570651,
        732131349,
        732189001,
        732153357,
        732195390,
        732255341,
        732095339,
        732057482,
        732177969,
        732172959,
        732328213,
        732236129
      ],
      "raw-L1D_CACHE_REFILL": [
        9754959,
        9766396,
        9763629,
        9764878,
        9762085,
        9758926,
        9757013,
        9775129,
        9791933,
        9815670,
        9764837,
        9760878,
        9765642,
        9770401,
        9772130,
        9772400,
        9770937,
        9772868,
        9768980,
        9761768,
        9760919,
        9755437,
        9759942,
        9763268,
        9757125,
        9760130,
        9759514,
        9763084,
        9774321,
        9783000
      ],
      "raw-L1I_CACHE": [
        438143333,
        438045715,
        441120171,
        438324033,
        441136811,
        438033614,
        438142945,
        441239974,
        438221474,
        438480888,
        437918541,
        437746297,
        438106838,
        438160825,
        437811654,
        438391820,
        438703213,
        437702240,
        440335545,
        441097228,
        437837337,
        439969262,
        441198154,
        441259704,
        438001044,
        438113988,
        439419111,
        437709442,
        439870431,
        441067529
      ],
      "raw-L1I_CACHE_REFILL": [
        136576,
        135887,
        132865,
        129853,
        128921,
        133009,
        130482,
        134396,
        134811,
        136662,
        135978,
        134180,
        131053,
        129828,
        135513,
        134178,
        134850,
        130617,
        135044,
        134313,
        134711,
        136476,
        134317,
        130874,
        137970,
        133226,
        133053,
        132341,
        135991,
        135888
      ],
      "raw-L2D_CACHE": [
        25046175,
        25069953,
        25044186,
        25034664,
        25045785,
        25042648,
        25034684,
        25083434,
        25121153,
        25161288,
        25049836,
        25048662,
        25053985,
        25051965,
        25066732,
        25065372,
        25064175,
        25050218,
        25060040,
        25046470,
        25045700,
        25045664,
        25051785,
        25033871,
        25049912,
        25056983,
        25035623,
        25043541,
        25078251,
        25087983
      ],
      "raw-L2D_CACHE_REFILL": [
        530979,
        520673,
        523132,
        506859,
        507976,
        511256,
        516458,
        567730,
        566526,
        606027,
        522266,
        520893,
        509426,
        513389,
        549862,
        548261,
        520769,
        514383,
        515646,
        514478,
        535418,
        517084,
        517869,
        528705,
        510563,
        508232,
        530579,
        513031,
        549568,
        548615
      ],
      "raw-LL_CACHE_RD": [
        5173958,
        5205601,
        5169372,
        5189660,
        5207034,
        5207736,
        5193763,
        5276008,
        5272257,
        5300297,
        5211293,
        5191983,
        5189121,
        5179989,
        5221625,
        5186837,
        5201744,
        5193194,
        5191551,
        5186478,
        5166039,
        5207439,
        5199648,
        5212552,
        5196055,
        5197217,
        5164911,
        5211411,
        5199382,
        5248242
      ],
      "raw-MEM_ACCESS": [
        732152202,
        732179274,
        732128353,
        732143253,
        732210176,
        732151933,
        732095242,
        732120876,
        732107326,
        732315884,
        732088590,
        732114008,
        732181001,
        732153211,
        732120811,
        732180906,
        732432513,
        732147884,
        732570812,
        732131565,
        732189201,
        732153559,
        732195639,
        732255564,
        732095564,
        732057699,
        732178102,
        732173194,
        732328349,
        732236361
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        13164,
        13160,
        13160,
        13164,
        13164,
        13164,
        13164,
        13164,
        13164,
        13164,
        13160,
        13160,
        13164,
        13164,
        13164,
        13160,
        13164,
        13164,
        13164,
        13164,
        13164,
        13164,
        13160,
        13164,
        13164,
        13164,
        13164,
        13164,
        13164,
        13160
      ],
      "raw-total-time": [
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0,
        790.0
      ],
      "rss-kb": 13163.066666666668,
      "total-time": 790.0
    },
    "cfrac": {
      "CPU_CYCLES": 29540608890.587135,
      "INST_RETIRED": 39877711034.01241,
      "L1D_CACHE": 14116796477.639711,
      "L1D_CACHE_REFILL": 17167624.94585186,
      "L1I_CACHE": 11406607687.895727,
      "L1I_CACHE_REFILL": 318356.4309818086,
      "L2D_CACHE": 66223484.46091201,
      "L2D_CACHE_REFILL": 695653.3989919536,
      "LL_CACHE_RD": 2339398.1678720815,
      "MEM_ACCESS": 14116796005.375149,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.5780529933627014,
      "normalised-INST_RETIRED": 1.0327124082689947,
      "normalised-L1D_CACHE": 1.1982698579661173,
      "normalised-L1D_CACHE_REFILL": 0.8939266311923821,
      "normalised-L1I_CACHE": 1.0336216556223394,
      "normalised-L1I_CACHE_REFILL": 2.6307778630111627,
      "normalised-L2D_CACHE": 1.1465877776647417,
      "normalised-L2D_CACHE_REFILL": 3.706736239272586,
      "normalised-LL_CACHE_RD": 5.121841840355625,
      "normalised-MEM_ACCESS": 1.1982698285743552,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.12103399676876,
      "normalised-total-time": 1.5779816513761467,
      "raw-CPU_CYCLES": [
        29533353516,
        29537546832,
        29544806455,
        29543826128,
        29540524339,
        29541044554,
        29546789050,
        29542013518,
        29536663384,
        29545518758,
        29542034174,
        29532313107,
        29536575071,
        29535347688,
        29547186372,
        29545579849,
        29544585919,
        29539558236,
        29541055597,
        29545057395,
        29541482308,
        29537958886,
        29533627652,
        29535390483,
        29542067575,
        29542122976,
        29536687905,
        29541921062,
        29540456272,
        29545180389
      ],
      "raw-INST_RETIRED": [
        39877892909,
        39877611903,
        39877774172,
        39877684836,
        39877533985,
        39877822054,
        39877689519,
        39877786149,
        39877630462,
        39877696620,
        39877651400,
        39877779063,
        39878000885,
        39877552104,
        39877748898,
        39877822169,
        39877596116,
        39877823715,
        39877672212,
        39877710974,
        39877678329,
        39877709123,
        39877782651,
        39877457691,
        39877732409,
        39877672579,
        39877556136,
        39877705878,
        39877761305,
        39877794779
      ],
      "raw-L1D_CACHE": [
        14115740306,
        14116570443,
        14116915648,
        14117310144,
        14117211630,
        14116717602,
        14117525186,
        14116794697,
        14116529364,
        14117278774,
        14117148399,
        14116407214,
        14116400491,
        14116282743,
        14117102136,
        14116791320,
        14116803316,
        14116515567,
        14117287084,
        14116901449,
        14116389771,
        14116026567,
        14116388383,
        14116317027,
        14116721840,
        14116978200,
        14117389224,
        14117909878,
        14116585848,
        14116954306
      ],
      "raw-L1D_CACHE_REFILL": [
        17119267,
        17210275,
        17140903,
        17265224,
        17163857,
        17158711,
        17190673,
        17152321,
        17277288,
        17278197,
        17226383,
        17142211,
        17125601,
        17139833,
        17130733,
        17178379,
        17148329,
        17183396,
        17123273,
        17146890,
        17135096,
        17124556,
        17144256,
        17113570,
        17180032,
        17246817,
        17121112,
        17217072,
        17124421,
        17122165
      ],
      "raw-L1I_CACHE": [
        11398915595,
        11398640431,
        11409606990,
        11426390325,
        11407410503,
        11396304353,
        11400010334,
        11404860394,
        11404368319,
        11397194119,
        11405209986,
        11407082589,
        11396466461,
        11399737930,
        11400903306,
        11412313244,
        11414145750,
        11409845098,
        11417325259,
        11410129443,
        11404419685,
        11400699185,
        11430627269,
        11424862854,
        11412146580,
        11398114839,
        11395665287,
        11399669786,
        11402612238,
        11412660042
      ],
      "raw-L1I_CACHE_REFILL": [
        312793,
        293638,
        316625,
        328589,
        340426,
        335699,
        264595,
        386799,
        261089,
        443227,
        315979,
        269043,
        266426,
        256239,
        451243,
        341656,
        349178,
        315459,
        316859,
        383586,
        283538,
        300296,
        286708,
        328127,
        360508,
        326053,
        266133,
        271008,
        308630,
        376619
      ],
      "raw-L2D_CACHE": [
        66127810,
        66273009,
        66166372,
        66422566,
        66222377,
        66218556,
        66210557,
        66266176,
        66392399,
        66569384,
        66329598,
        66135365,
        66106661,
        66101949,
        66251829,
        66263899,
        66192567,
        66252391,
        66144287,
        66225348,
        66132663,
        66104171,
        66159586,
        66106259,
        66286103,
        66387738,
        66069235,
        66281897,
        66131460,
        66175126
      ],
      "raw-L2D_CACHE_REFILL": [
        427847,
        581117,
        745893,
        784171,
        744768,
        733255,
        860350,
        708395,
        573668,
        911795,
        800485,
        452148,
        525463,
        505094,
        1227623,
        883943,
        910459,
        641968,
        691486,
        885383,
        673530,
        624401,
        502520,
        651562,
        756842,
        770748,
        570837,
        764903,
        642839,
        878152
      ],
      "raw-LL_CACHE_RD": [
        1270794,
        1628690,
        2796215,
        2631820,
        2652316,
        2561671,
        3182873,
        2382410,
        1863016,
        3465422,
        2784816,
        1527587,
        1940458,
        1673146,
        3692285,
        3319062,
        2938815,
        2168090,
        2440303,
        2392507,
        2758542,
        2191394,
        1463828,
        2271238,
        2409706,
        2453851,
        2342030,
        2659509,
        2110427,
        2374652
      ],
      "raw-MEM_ACCESS": [
        14115739906,
        14116569574,
        14116914993,
        14117309443,
        14117211021,
        14116717438,
        14117524534,
        14116793977,
        14116528862,
        14117277880,
        14117148101,
        14116406843,
        14116399968,
        14116282622,
        14117102058,
        14116790674,
        14116803039,
        14116514474,
        14117286707,
        14116900591,
        14116389542,
        14116026583,
        14116387945,
        14116316673,
        14116720699,
        14116978264,
        14117388964,
        14117909192,
        14116585731,
        14116954091
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        4348,
        4348,
        4348,
        4348,
        4356,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348,
        4348
      ],
      "raw-total-time": [
        11820.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11810.0,
        11820.0,
        11810.0,
        11810.0,
        11810.0
      ],
      "rss-kb": 4348.266666666666,
      "total-time": 11810.666666666666
    },
    "espresso": {
      "CPU_CYCLES": 21374285215.85146,
      "INST_RETIRED": 31842024719.687542,
      "L1D_CACHE": 11190638985.452469,
      "L1D_CACHE_REFILL": 103106019.04590575,
      "L1I_CACHE": 12743466884.373966,
      "L1I_CACHE_REFILL": 2812903.5333676566,
      "L2D_CACHE": 354160583.8224422,
      "L2D_CACHE_REFILL": 1580436.3575292865,
      "LL_CACHE_RD": 4342044.881624464,
      "MEM_ACCESS": 11190638881.220272,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.2057400297868428,
      "normalised-INST_RETIRED": 1.029460580535398,
      "normalised-L1D_CACHE": 1.0855649094901216,
      "normalised-L1D_CACHE_REFILL": 2.080606417152471,
      "normalised-L1I_CACHE": 1.0309864902827672,
      "normalised-L1I_CACHE_REFILL": 0.9243388703881428,
      "normalised-L2D_CACHE": 1.723636971910914,
      "normalised-L2D_CACHE_REFILL": 1.9282268832719756,
      "normalised-LL_CACHE_RD": 2.17887503724239,
      "normalised-MEM_ACCESS": 1.0855649170209907,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.1251077689433855,
      "normalised-total-time": 1.2062103034580098,
      "raw-CPU_CYCLES": [
        21377434017,
        21374659237,
        21370816153,
        21376995772,
        21377654365,
        21374832202,
        21370031402,
        21374843835,
        21369589438,
        21373432566,
        21371208990,
        21373322784,
        21373832971,
        21374556788,
        21371800335,
        21372345083,
        21370201921,
        21369688213,
        21374561955,
        21376628666,
        21376266496,
        21374987961,
        21376245865,
        21378458422,
        21376518432,
        21372260577,
        21372097272,
        21380281428,
        21378402493,
        21374606423
      ],
      "raw-INST_RETIRED": [
        31842150177,
        31842057394,
        31841792343,
        31842048487,
        31842037663,
        31842103037,
        31841827830,
        31841985957,
        31841906480,
        31842096374,
        31841913844,
        31841936763,
        31842008815,
        31842168118,
        31841828883,
        31842072366,
        31842016651,
        31841776064,
        31842172227,
        31842071435,
        31842283832,
        31842114128,
        31841965163,
        31842113037,
        31842009846,
        31841971774,
        31841973344,
        31842280054,
        31842091330,
        31841968182
      ],
      "raw-L1D_CACHE": [
        11190805297,
        11190542084,
        11190309512,
        11190821056,
        11190742136,
        11190764670,
        11190361053,
        11190551688,
        11190845060,
        11190810604,
        11190431142,
        11190403672,
        11190651577,
        11190706657,
        11190598878,
        11190521568,
        11190580768,
        11190147639,
        11190593824,
        11190539990,
        11191002322,
        11190470756,
        11190841834,
        11190525793,
        11190646619,
        11190803350,
        11190348718,
        11191024825,
        11191063017,
        11190713517
      ],
      "raw-L1D_CACHE_REFILL": [
        103155680,
        102966699,
        103139287,
        103044524,
        103106419,
        103290697,
        103116069,
        103012734,
        103187707,
        103012007,
        103263233,
        103089763,
        102985677,
        103094522,
        103096545,
        102999992,
        103138297,
        103059875,
        103068377,
        103085375,
        103203119,
        103001642,
        103232135,
        103318312,
        103070744,
        103012405,
        103208522,
        103014233,
        103042645,
        103164590
      ],
      "raw-L1I_CACHE": [
        12744269147,
        12744083895,
        12743009629,
        12743363087,
        12743011728,
        12742912887,
        12742983309,
        12743257977,
        12744372848,
        12742489746,
        12744493690,
        12742944055,
        12741201424,
        12744309685,
        12744509841,
        12744261915,
        12742202206,
        12742530706,
        12743022309,
        12743754720,
        12744384734,
        12742889896,
        12742042655,
        12743792502,
        12743264695,
        12743604217,
        12742482434,
        12745372585,
        12745108994,
        12744080055
      ],
      "raw-L1I_CACHE_REFILL": [
        2861812,
        2801749,
        2793340,
        2816613,
        2880794,
        2803717,
        2792338,
        2767493,
        2823606,
        2811608,
        2774079,
        2751559,
        2820425,
        2859007,
        2756422,
        2810908,
        2784734,
        2752663,
        2796925,
        2823467,
        2832707,
        2792382,
        2839733,
        2803940,
        2856075,
        2806937,
        2772275,
        2873693,
        2843623,
        2889817
      ],
      "raw-L2D_CACHE": [
        354133997,
        354015460,
        354245623,
        354245374,
        354394330,
        354123740,
        354210187,
        353960997,
        354188217,
        354337148,
        354003201,
        354116713,
        354241563,
        354270686,
        354080520,
        354279324,
        354259085,
        353951905,
        354147316,
        354166897,
        354467658,
        354182356,
        353812301,
        354052668,
        354139768,
        354052131,
        354086563,
        354008697,
        354163063,
        354480954
      ],
      "raw-L2D_CACHE_REFILL": [
        1703261,
        1571692,
        1468986,
        1757209,
        1664825,
        1596095,
        1498593,
        1532006,
        1435516,
        1499980,
        1481264,
        1710400,
        1555500,
        1555836,
        1524518,
        1534233,
        1427895,
        1343326,
        1476580,
        1580606,
        1614553,
        1601221,
        1680549,
        1836135,
        1611311,
        1503145,
        1570469,
        1709103,
        1709743,
        1778449
      ],
      "raw-LL_CACHE_RD": [
        4569710,
        4364899,
        4129396,
        4982752,
        4457254,
        4288248,
        4010951,
        4349375,
        4008371,
        4062225,
        4121511,
        4829420,
        4356983,
        4126939,
        4361939,
        4256013,
        3875088,
        3884139,
        4140818,
        4244117,
        4362307,
        4317663,
        4673831,
        4861711,
        4440747,
        4175712,
        4322533,
        4532272,
        4668028,
        4755083
      ],
      "raw-MEM_ACCESS": [
        11190804829,
        11190541822,
        11190309512,
        11190820807,
        11190742239,
        11190764321,
        11190360967,
        11190551558,
        11190845018,
        11190810443,
        11190431264,
        11190403486,
        11190651654,
        11190706237,
        11190598967,
        11190521638,
        11190580531,
        11190147784,
        11190593662,
        11190539922,
        11191001568,
        11190470715,
        11190841842,
        11190525395,
        11190646785,
        11190803530,
        11190348694,
        11191024837,
        11191062998,
        11190713474
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264,
        6264
      ],
      "raw-total-time": [
        8550.0,
        8550.0,
        8550.0,
        8550.0,
        8550.0,
        8550.0,
        8540.0,
        8550.0,
        8550.0,
        8550.0,
        8540.0,
        8540.0,
        8540.0,
        8540.0,
        8550.0,
        8540.0,
        8540.0,
        8550.0,
        8550.0,
        8540.0,
        8550.0,
        8550.0,
        8540.0,
        8550.0,
        8550.0,
        8550.0,
        8540.0,
        8540.0,
        8550.0,
        8540.0
      ],
      "rss-kb": 6264.0,
      "total-time": 8546.0
    },
    "glibc_bench_simple": {
      "CPU_CYCLES": 24692462027.154594,
      "INST_RETIRED": 21182020499.038628,
      "L1D_CACHE": 7871585019.263695,
      "L1D_CACHE_REFILL": 32035974.953586593,
      "L1I_CACHE": 5450660978.448959,
      "L1I_CACHE_REFILL": 100584.56615322022,
      "L2D_CACHE": 79099289.55304693,
      "L2D_CACHE_REFILL": 61929.56649024423,
      "LL_CACHE_RD": 115450.67569294824,
      "MEM_ACCESS": 7871585370.283484,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 1.2294193052576636,
      "normalised-INST_RETIRED": 1.077049594301783,
      "normalised-L1D_CACHE": 1.02942543043944,
      "normalised-L1D_CACHE_REFILL": 1.6628564494616236,
      "normalised-L1I_CACHE": 1.0737555574848374,
      "normalised-L1I_CACHE_REFILL": 1.3474762600467762,
      "normalised-L2D_CACHE": 1.6781322643398682,
      "normalised-L2D_CACHE_REFILL": 1.1856961880418386,
      "normalised-LL_CACHE_RD": 1.244752679205884,
      "normalised-MEM_ACCESS": 1.0294254481499696,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.0303814372756865,
      "normalised-total-time": 1.2373711071763358,
      "raw-CPU_CYCLES": [
        26354407004,
        23458253293,
        26795832875,
        25801668245,
        23064108461,
        27296294926,
        23677862190,
        23737803274,
        23984782016,
        24992762793,
        24396876816,
        23237991668,
        23787628898,
        26673539808,
        26500461360,
        24826570029,
        24129402109,
        25181800324,
        24305745990,
        24026780577,
        25139774472,
        28939995622,
        22814308687,
        24083190109,
        22289804950,
        27124804379,
        22289443113,
        22289441783,
        25172076395,
        25998618597
      ],
      "raw-INST_RETIRED": [
        22607737350,
        20121268892,
        22990823325,
        22137464049,
        19790256633,
        23412533185,
        20309610487,
        20361914160,
        20577544185,
        21445198780,
        20934025257,
        19940518740,
        20408575536,
        22882093252,
        22734898112,
        21306905166,
        20698792829,
        21592990603,
        20848625512,
        20611769321,
        21558155478,
        24818380925,
        19570842074,
        20659664482,
        19120141238,
        23261185907,
        19120046223,
        19119998758,
        21584273674,
        22303163468
      ],
      "raw-L1D_CACHE": [
        8421695687,
        7432627455,
        8531865815,
        8223228487,
        7354183296,
        8726535853,
        7495398709,
        7512812056,
        7614321469,
        7976195849,
        7791470390,
        7414380927,
        7567830551,
        8495764803,
        8424282392,
        7898910191,
        7715321208,
        8064614804,
        7773913145,
        7681243093,
        8051106033,
        9213808116,
        7248907913,
        7699993609,
        7098113075,
        8680246122,
        7097986115,
        7097893699,
        8061313368,
        8307237878
      ],
      "raw-L1D_CACHE_REFILL": [
        34154056,
        28767679,
        35747763,
        35737021,
        30752747,
        34143368,
        28756931,
        28755408,
        30539332,
        35033797,
        34261906,
        31826935,
        28910622,
        35741580,
        35785602,
        35721417,
        32334290,
        32307957,
        32323266,
        32299826,
        32308611,
        35763971,
        28803689,
        32325179,
        27110703,
        34103545,
        27121352,
        27113336,
        32323730,
        34084195
      ],
      "raw-L1I_CACHE": [
        5816392846,
        5180477759,
        5912524262,
        5692663214,
        5093436224,
        6025755543,
        5230558441,
        5246921149,
        5299080062,
        5514269358,
        5388084012,
        5136218243,
        5262208148,
        5895142030,
        5850131146,
        5475017650,
        5325564699,
        5549952270,
        5362271835,
        5304133017,
        5544844597,
        6383363664,
        5032335297,
        5315379363,
        4915316877,
        5979160465,
        4920892718,
        4920334551,
        5560235166,
        5737518391
      ],
      "raw-L1I_CACHE_REFILL": [
        101941,
        96470,
        106541,
        109077,
        98321,
        111796,
        97533,
        95434,
        100455,
        106595,
        107858,
        98387,
        91786,
        109480,
        107038,
        107644,
        99869,
        98521,
        99685,
        98778,
        94573,
        109703,
        95452,
        99940,
        90888,
        102215,
        88817,
        90684,
        104183,
        103581
      ],
      "raw-L2D_CACHE": [
        84054578,
        71653611,
        88453208,
        88445674,
        75847559,
        84036380,
        71639525,
        71641321,
        76506521,
        86538169,
        84386141,
        78246532,
        71969938,
        88425556,
        88530514,
        88416143,
        79151408,
        79095103,
        79128139,
        79071671,
        79102019,
        88502616,
        71732979,
        79163096,
        67136065,
        83915667,
        67137720,
        67107471,
        79156753,
        83926086
      ],
      "raw-L2D_CACHE_REFILL": [
        61413,
        60310,
        66127,
        69562,
        63657,
        79252,
        57421,
        53706,
        65600,
        66252,
        80558,
        64436,
        48653,
        71265,
        67202,
        67669,
        54591,
        59037,
        58597,
        56019,
        51694,
        73420,
        63967,
        61958,
        56786,
        58615,
        45522,
        56811,
        69859,
        63329
      ],
      "raw-LL_CACHE_RD": [
        114286,
        110972,
        123227,
        129782,
        116103,
        142660,
        107222,
        101223,
        119694,
        124110,
        148225,
        118415,
        93782,
        130488,
        124489,
        125739,
        104092,
        111110,
        108926,
        106598,
        99917,
        136914,
        118488,
        115429,
        104724,
        110897,
        87196,
        106778,
        128239,
        117346
      ],
      "raw-MEM_ACCESS": [
        8421696303,
        7432627635,
        8531866806,
        8223229013,
        7354183297,
        8726536421,
        7495399184,
        7512812594,
        7614321709,
        7976196284,
        7791470956,
        7414381173,
        7567831183,
        8495765070,
        8424282796,
        7898910533,
        7715321694,
        8064615189,
        7773913123,
        7681243852,
        8051106207,
        9213808827,
        7248908166,
        7699993670,
        7098113100,
        8680246339,
        7097986565,
        7097893751,
        8061313639,
        8307237719
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292,
        3292
      ],
      "raw-total-time": [
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0,
        11880.0
      ],
      "rss-kb": 3292.0,
      "total-time": 11880.0
    },
    "mstress": {
      "CPU_CYCLES": 2563323015.6773186,
      "INST_RETIRED": 3603654398.181599,
      "L1D_CACHE": 617400532.2096444,
      "L1D_CACHE_REFILL": 20055257.739147507,
      "L1I_CACHE": 1073606990.4830866,
      "L1I_CACHE_REFILL": 1185121.9846796244,
      "L2D_CACHE": 153384500.6040974,
      "L2D_CACHE_REFILL": 10037862.29721162,
      "LL_CACHE_RD": 56536583.43844302,
      "MEM_ACCESS": 617455074.4507507,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 3.174464028833571,
      "normalised-INST_RETIRED": 2.533262289573279,
      "normalised-L1D_CACHE": 2.38049721913992,
      "normalised-L1D_CACHE_REFILL": 3.183382700512213,
      "normalised-L1I_CACHE": 2.4973685581333793,
      "normalised-L1I_CACHE_REFILL": 2.919756343648992,
      "normalised-L2D_CACHE": 3.129184989286503,
      "normalised-L2D_CACHE_REFILL": 3.6109967732501893,
      "normalised-LL_CACHE_RD": 3.0489725586326415,
      "normalised-MEM_ACCESS": 2.3804947747763605,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.6493431619447885,
      "normalised-total-time": 1.778625954198473,
      "raw-CPU_CYCLES": [
        2540933924,
        2541849940,
        2552223025,
        2600778927,
        2520794210,
        2614481979,
        2627880187,
        2455689617,
        2515975828,
        2650344779,
        2535998821,
        2480658683,
        2639301130,
        2559394578,
        2508659254,
        2629283760,
        2544086486,
        2531408914,
        2524091752,
        2583534883,
        2519291624,
        2502179726,
        2695652381,
        2548054749,
        2685030518,
        2439510571,
        2547195081,
        2423964962,
        2724372971,
        2690371162
      ],
      "raw-INST_RETIRED": [
        3584740206,
        3578661950,
        3547310332,
        3670988931,
        3554769288,
        3669277154,
        3684622142,
        3474880630,
        3499643673,
        3737038905,
        3584621633,
        3484986711,
        3725420742,
        3612498054,
        3528636618,
        3681531440,
        3562330353,
        3573622607,
        3529317768,
        3627388076,
        3553294507,
        3519916215,
        3805893727,
        3572269156,
        3746469823,
        3417066711,
        3592626178,
        3430072215,
        3814323458,
        3791349232
      ],
      "raw-L1D_CACHE": [
        614316969,
        618177409,
        602863047,
        634303254,
        603790351,
        628919556,
        637858005,
        590791239,
        595178931,
        643127666,
        613718623,
        590992842,
        643211285,
        616208086,
        600668194,
        632418944,
        606262118,
        613903810,
        596972046,
        619096410,
        606928763,
        598577382,
        659007554,
        616298271,
        646066365,
        576269433,
        612796849,
        596620583,
        659039569,
        659008822
      ],
      "raw-L1D_CACHE_REFILL": [
        19796092,
        20027135,
        19844908,
        20220203,
        19711010,
        20428461,
        20737155,
        18817268,
        19843163,
        21049991,
        19746968,
        19177834,
        20747489,
        19800584,
        19597348,
        20651719,
        19806299,
        19930378,
        19667328,
        20184432,
        19673013,
        19353196,
        21253693,
        20021821,
        21297690,
        18877867,
        19859309,
        19013838,
        21560239,
        21349573
      ],
      "raw-L1I_CACHE": [
        1067710674,
        1065955763,
        1059246704,
        1091631156,
        1058715236,
        1093444135,
        1101304140,
        1032879595,
        1044439015,
        1113379990,
        1066976385,
        1039226001,
        1108287802,
        1074935818,
        1050821689,
        1097608156,
        1062545387,
        1064469215,
        1053388087,
        1080267085,
        1057755258,
        1048466732,
        1132635392,
        1064750116,
        1116148376,
        1018738260,
        1069036263,
        1020324471,
        1136974734,
        1129834180
      ],
      "raw-L1I_CACHE_REFILL": [
        1159518,
        1196156,
        1134878,
        1172494,
        1146935,
        1198411,
        1255957,
        1118989,
        1192377,
        1344151,
        1149210,
        1086611,
        1273646,
        1160620,
        1162295,
        1214500,
        1133898,
        1148351,
        1110605,
        1177015,
        1171371,
        1097227,
        1308591,
        1191190,
        1335494,
        1101378,
        1138533,
        1131818,
        1318094,
        1287124
      ],
      "raw-L2D_CACHE": [
        152575563,
        152419017,
        152396758,
        154810745,
        151891384,
        155504387,
        156108715,
        148222670,
        148874273,
        157496379,
        153050059,
        149295571,
        157571519,
        154325049,
        151019086,
        157866192,
        152622551,
        152455988,
        151868914,
        154975421,
        151430017,
        150776822,
        159738205,
        151963704,
        158190118,
        146280364,
        152917384,
        144976342,
        161618123,
        159779268
      ],
      "raw-L2D_CACHE_REFILL": [
        9887118,
        9977782,
        9979924,
        10114969,
        9793659,
        10185685,
        10381581,
        9594853,
        10055906,
        10533796,
        9777823,
        9592094,
        10366277,
        9985484,
        9906026,
        10267718,
        9900557,
        9928503,
        9930097,
        10164978,
        9896292,
        9716032,
        10531362,
        9908489,
        10760652,
        9609708,
        9882408,
        9427053,
        10749481,
        10496528
      ],
      "raw-LL_CACHE_RD": [
        56191124,
        56325060,
        56157073,
        57114309,
        55507666,
        57159278,
        57931104,
        54712314,
        55171867,
        57744518,
        56134293,
        54724296,
        58168064,
        56738719,
        55590033,
        57812962,
        56195705,
        56571131,
        56054592,
        57111423,
        56419702,
        55490307,
        58652600,
        56038920,
        59123995,
        54038550,
        56233318,
        53553686,
        59277818,
        58682475
      ],
      "raw-MEM_ACCESS": [
        614373695,
        618227969,
        602913197,
        634360517,
        603839289,
        628979589,
        637913956,
        590847108,
        595232235,
        643184629,
        613777971,
        591047092,
        643269549,
        616267130,
        600722576,
        632476116,
        606316761,
        613953886,
        597026482,
        619149974,
        606977782,
        598630025,
        659063735,
        616352858,
        646120553,
        576319958,
        612848742,
        596670801,
        659094895,
        659070511
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        150980,
        153548,
        150252,
        144852,
        142672,
        144404,
        147880,
        157404,
        139016,
        141320,
        153596,
        139652,
        139540,
        144160,
        142796,
        142208,
        144608,
        142040,
        142016,
        141144,
        152692,
        157484,
        147276,
        141280,
        153356,
        145724,
        151012,
        147448,
        139640,
        142760
      ],
      "raw-total-time": [
        550.0,
        550.0,
        550.0,
        550.0,
        540.0,
        540.0,
        550.0,
        550.0,
        540.0,
        540.0,
        550.0,
        540.0,
        540.0,
        540.0,
        540.0,
        540.0,
        540.0,
        540.0,
        540.0,
        540.0,
        550.0,
        550.0,
        540.0,
        540.0,
        550.0,
        540.0,
        540.0,
        550.0,
        540.0,
        540.0
      ],
      "rss-kb": 146092.0,
      "total-time": 543.6666666666666
    },
    "richards": {
      "CPU_CYCLES": 62907191043.94105,
      "INST_RETIRED": 51574874026.74051,
      "L1D_CACHE": 28923597828.976692,
      "L1D_CACHE_REFILL": 50288740.82228256,
      "L1I_CACHE": 16542048776.760378,
      "L1I_CACHE_REFILL": 323004.04295417835,
      "L2D_CACHE": 605744454.3199064,
      "L2D_CACHE_REFILL": 52772352.818398885,
      "LL_CACHE_RD": 273484132.98890823,
      "MEM_ACCESS": 28923596753.378128,
      "gc-cycles": 0.0,
      "gc-load": 0.0,
      "gc-time": 0.0,
      "normalised-CPU_CYCLES": 2.473765735903157,
      "normalised-INST_RETIRED": 1.0996057841243587,
      "normalised-L1D_CACHE": 1.2621222514045303,
      "normalised-L1D_CACHE_REFILL": 1.9237607443976923,
      "normalised-L1I_CACHE": 1.1020069324668864,
      "normalised-L1I_CACHE_REFILL": 0.9180973423034547,
      "normalised-L2D_CACHE": 0.9665684995299461,
      "normalised-L2D_CACHE_REFILL": 2.9926556589599036,
      "normalised-LL_CACHE_RD": 1.0940338274982617,
      "normalised-MEM_ACCESS": 1.2621222196452233,
      "normalised-gc-cycles": 0.0,
      "normalised-gc-time": 0.0,
      "normalised-rss-kb": 1.4155664676997264,
      "normalised-total-time": 2.4719310886938293,
      "raw-CPU_CYCLES": [
        62914358773,
        62908365616,
        62945886697,
        62826677644,
        62832383408,
        62893721331,
        62877085916,
        62903798146,
        62877146670,
        62959679871,
        63082102507,
        62912261472,
        62847199175,
        62949794891,
        62865566422,
        62862720645,
        62920497869,
        62900416500,
        62934990485,
        62959786199,
        62887924095,
        62890062593,
        62963042205,
        62885659526,
        62953572915,
        62898659302,
        62868567232,
        62891184176,
        62916135484,
        62887044289
      ],
      "raw-INST_RETIRED": [
        51574712703,
        51575040570,
        51574804735,
        51574541810,
        51574770733,
        51575278842,
        51574795045,
        51574740787,
        51574683685,
        51574873140,
        51574767507,
        51574827861,
        51574643527,
        51574702249,
        51575044454,
        51574889388,
        51575112226,
        51575004894,
        51574922478,
        51575152615,
        51574758709,
        51575045195,
        51575185463,
        51574793774,
        51574741384,
        51574812174,
        51574985094,
        51574698072,
        51574908071,
        51574983626
      ],
      "raw-L1D_CACHE": [
        28924478493,
        28924490336,
        28923651473,
        28923116978,
        28924286477,
        28923328076,
        28923071510,
        28922163637,
        28924429905,
        28923839400,
        28922297935,
        28924047664,
        28923982853,
        28924037818,
        28922952452,
        28923669532,
        28923647427,
        28923359781,
        28923148133,
        28924875349,
        28923484510,
        28924035561,
        28923940992,
        28923897412,
        28923560551,
        28923826773,
        28922806998,
        28922611997,
        28924181258,
        28922713816
      ],
      "raw-L1D_CACHE_REFILL": [
        49909941,
        50598961,
        51641926,
        50011444,
        49233310,
        49039678,
        50736898,
        49665611,
        49797499,
        51195846,
        53309442,
        49965736,
        49376754,
        51499992,
        50459556,
        49363271,
        51459612,
        50613000,
        49665708,
        50264764,
        48809829,
        50268680,
        51235425,
        50531314,
        51927180,
        50303710,
        49519612,
        49139359,
        50496575,
        48920662
      ],
      "raw-L1I_CACHE": [
        16547205093,
        16546471068,
        16547279343,
        16527222525,
        16543489366,
        16533208662,
        16535676241,
        16551116789,
        16539502614,
        16553071930,
        16537884052,
        16536477234,
        16532333806,
        16557831188,
        16550550721,
        16543023826,
        16543292253,
        16544737511,
        16541035690,
        16535387957,
        16547927095,
        16532768822,
        16538346485,
        16539421342,
        16527327284,
        16553790743,
        16538697023,
        16544700657,
        16540158362,
        16551580583
      ],
      "raw-L1I_CACHE_REFILL": [
        311300,
        340138,
        315630,
        301905,
        316423,
        326959,
        393647,
        326992,
        323942,
        327956,
        315278,
        331802,
        313333,
        310742,
        319367,
        330631,
        326407,
        321914,
        315783,
        316903,
        320682,
        315170,
        325355,
        312825,
        323313,
        321760,
        339362,
        310870,
        330206,
        313892
      ],
      "raw-L2D_CACHE": [
        605708800,
        605783287,
        605719834,
        605807164,
        605702192,
        605772981,
        605795441,
        605746494,
        605750602,
        605755387,
        605759777,
        605798154,
        605754933,
        605694474,
        605735002,
        605734914,
        605757315,
        605750202,
        605717738,
        605746027,
        605729788,
        605688927,
        605751680,
        605716671,
        605774901,
        605698380,
        605738243,
        605735092,
        605746404,
        605762848
      ],
      "raw-L2D_CACHE_REFILL": [
        52392267,
        53121282,
        54616098,
        52205911,
        51205745,
        51132451,
        53410178,
        51993885,
        52090857,
        54473403,
        57527975,
        52327573,
        51253634,
        54780858,
        53299015,
        51508550,
        54326572,
        53220300,
        51868962,
        52724477,
        50972657,
        52804612,
        54233166,
        52828337,
        54988503,
        52847227,
        51563807,
        50728112,
        52601900,
        50754980
      ],
      "raw-LL_CACHE_RD": [
        273901026,
        273456450,
        274113007,
        272707698,
        273145568,
        274421426,
        274092812,
        272539473,
        273056064,
        272897377,
        272678818,
        273300110,
        273404585,
        273059233,
        272206291,
        273232371,
        274436964,
        273929295,
        273520345,
        275184437,
        272795522,
        273974367,
        273548637,
        274294989,
        273475379,
        272980584,
        272844053,
        274856739,
        273637071,
        272860437
      ],
      "raw-MEM_ACCESS": [
        28924477223,
        28924489582,
        28923650427,
        28923116321,
        28924285204,
        28923327444,
        28923070117,
        28922163175,
        28924429053,
        28923838199,
        28922296851,
        28924045761,
        28923981795,
        28924037050,
        28922951835,
        28923668743,
        28923646663,
        28923358121,
        28923146412,
        28924873816,
        28923482875,
        28924033961,
        28923940750,
        28923896140,
        28923559928,
        28923825466,
        28922806072,
        28922611044,
        28924180319,
        28922712482
      ],
      "raw-gc-cycles": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-gc-time": [
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0,
        0.0
      ],
      "raw-rss-kb": [
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12860,
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12836,
        12868,
        12836,
        12836,
        12836,
        12836,
        12836
      ],
      "raw-total-time": [
        25180.0,
        25160.0,
        25170.0,
        25150.0,
        25150.0,
        25160.0,
        25200.0,
        25140.0,
        25140.0,
        25160.0,
        25130.0,
        25150.0,
        25160.0,
        25200.0,
        25140.0,
        25140.0,
        25130.0,
        25160.0,
        25150.0,
        25190.0,
        25150.0,
        25160.0,
        25160.0,
        25170.0,
        25130.0,
        25170.0,
        25150.0,
        25170.0,
        25140.0,
        25170.0
      ],
      "rss-kb": 12837.866666666667,
      "total-time": 25157.666666666668
    }
  }
}
}

